Quantitative Supermartingale Certificates

We introduce a general methodology for quantitative model checking and control synthesis with supermartingale certificates. We show that every specification that is invariant to time shifts admits a stochastic invariant that bounds its probability from below; for systems with general state space, the stochastic invariant bounds this probability as closely as desired; for systems with finite state space, it quantifies it exactly. Our result enables the extension of every certificate for the almost-sure satisfaction of shift-invariant specifications to its quantitative counterpart, ensuring completeness up to an approximation in the general case and exactness in the finite-state case. This generalises and unifies existing supermartingale certificates for quantitative verification and control under reachability, safety, reach-avoidance, and stability specifications, as well as asymptotic bounds on accrued costs and rewards. Furthermore, our result provides the first supermartingale certificate for computing upper and lower bounds on the probability of satisfying $\omega$-regular and linear temporal logic specifications. We present an algorithm for quantitative $\omega$-regular verification and control synthesis based on our method and demonstrate its practical efficacy on several infinite-state examples.

==> exampleBecomingRichOnce.dat <==
x s1 s2 s3 s4 s5 
10.0 0.0402724185 0.0182634120 0.0245819410 0.0309518385 0.0349130860 
10.1 0.0442117569 0.0200248907 0.0269611295 0.0339589640 0.0383134956 
10.2 0.0481353673 0.0217848675 0.0293364438 0.0369586490 0.0417036115 
10.299999999999999 0.0520433126 0.0235433423 0.0317078873 0.0399509069 0.0450834594 
10.399999999999999 0.0559356552 0.0253003152 0.0340754632 0.0429357511 0.0484530648 
10.499999999999998 0.0598124574 0.0270557862 0.0364391748 0.0459131951 0.0518124532 
10.599999999999998 0.0636737814 0.0288097552 0.0387990255 0.0488832522 0.0551616502 
10.699999999999998 0.0675196889 0.0305622223 0.0411550184 0.0518459358 0.0585006812 
10.799999999999997 0.0713502414 0.0323131874 0.0435071570 0.0548012593 0.0618295715 
10.899999999999997 0.0751655003 0.0340626506 0.0458554446 0.0577492360 0.0651483464 
10.999999999999996 0.0789655266 0.0358106118 0.0481998843 0.0606898793 0.0684570314 
11.099999999999996 0.0827503811 0.0375570711 0.0505404795 0.0636232025 0.0717556516 
11.199999999999996 0.0865201244 0.0393020285 0.0528772336 0.0665492190 0.0750442323 
11.299999999999995 0.0902748169 0.0410454839 0.0552101497 0.0694679419 0.0783227986 
11.399999999999995 0.0940145186 0.0427874374 0.0575392313 0.0723793846 0.0815913756 
11.499999999999995 0.0977392894 0.0445278889 0.0598644816 0.0752835604 0.0848499884 
11.599999999999994 0.1014491889 0.0462668385 0.0621859038 0.0781804826 0.0880986620 
11.699999999999994 0.1051442765 0.0480042862 0.0645035013 0.0810701643 0.0913374213 
11.799999999999994 0.1088246112 0.0497402319 0.0668172775 0.0839526189 0.0945662915 
11.899999999999993 0.1124902521 0.0514746757 0.0691272355 0.0868278595 0.0977852972 
11.999999999999993 0.1161412578 0.0532076175 0.0714333787 0.0896958994 0.1009944634 
12.099999999999993 0.1197776866 0.0549390574 0.0737357103 0.0925567518 0.1041938148 
12.199999999999992 0.1233995969 0.0566689953 0.0760342338 0.0954104297 0.1073833762 
12.299999999999992 0.1270070466 0.0583974313 0.0783289523 0.0982569465 0.1105631723 
12.399999999999991 0.1306000933 0.0601243654 0.0806198691 0.1010963153 0.1137332278 
12.499999999999991 0.1341787947 0.0618497975 0.0829069877 0.1039285491 0.1168935673 
12.59999999999999 0.1377432079 0.0635737277 0.0851903112 0.1067536613 0.1200442154 
12.69999999999999 0.1412933901 0.0652961560 0.0874698429 0.1095716647 0.1231851965 
12.79999999999999 0.1448293980 0.0670170823 0.0897455862 0.1123825727 0.1263165352 
12.89999999999999 0.1483512882 0.0687365066 0.0920175444 0.1151863982 0.1294382559 
12.99999999999999 0.1518591172 0.0704544291 0.0942857207 0.1179831543 0.1325503830 
13.099999999999989 0.1553529410 0.0721708495 0.0965501184 0.1207728541 0.1356529408 
13.199999999999989 0.1588328156 0.0738857681 0.0988107409 0.1235555107 0.1387459536 
13.299999999999988 0.1622987966 0.0755991847 0.1010675914 0.1263311371 0.1418294458 
13.399999999999988 0.1657509396 0.0773110993 0.1033206733 0.1290997463 0.1449034415 
13.499999999999988 0.1691892997 0.0790215121 0.1055699898 0.1318613514 0.1479679648 
13.599999999999987 0.1726139320 0.0807304228 0.1078155442 0.1346159653 0.1510230399 
13.699999999999987 0.1760248913 0.0824378317 0.1100573398 0.1373636010 0.1540686910 
13.799999999999986 0.1794222323 0.0841437386 0.1122953800 0.1401042715 0.1571049419 
13.899999999999986 0.1828060092 0.0858481435 0.1145296679 0.1428379898 0.1601318168 
13.999999999999986 0.1861762762 0.0875510465 0.1167602070 0.1455647687 0.1631493394 
14.099999999999985 0.1895330874 0.0892524476 0.1189870005 0.1482846213 0.1661575339 
14.199999999999985 0.1928764963 0.0909523467 0.1212100517 0.1509975605 0.1691564239 
14.299999999999985 0.1962065565 0.0926507439 0.1234293639 0.1537035992 0.1721460334 
14.399999999999984 0.1995233213 0.0943476392 0.1256449404 0.1564027502 0.1751263861 
14.499999999999984 0.2028268437 0.0960430325 0.1278567845 0.1590950265 0.1780975057 
14.599999999999984 0.2061171767 0.0977369238 0.1300648994 0.1617804409 0.1810594158 
14.699999999999983 0.2093943730 0.0994293133 0.1322692886 0.1644590062 0.1840121403 
14.799999999999983 0.2126584849 0.1011202007 0.1344699553 0.1671307354 0.1869557025 
14.899999999999983 0.2159095646 0.1028095863 0.1366669027 0.1697956412 0.1898901261 
14.999999999999982 0.2191476643 0.1044974699 0.1388601342 0.1724537365 0.1928154346 
15.099999999999982 0.2223728358 0.1061838515 0.1410496531 0.1751050341 0.1957316514 
15.199999999999982 0.2255851306 0.1078687313 0.1432354627 0.1777495467 0.1986387999 
15.299999999999981 0.2287846002 0.1095521090 0.1454175662 0.1803872872 0.2015369036 
15.39999999999998 0.2319712958 0.1112339849 0.1475959670 0.1830182683 0.2044259857 
15.49999999999998 0.2351452684 0.1129143588 0.1497706683 0.1856425027 0.2073060696 
15.59999999999998 0.2383065687 0.1145932307 0.1519416735 0.1882600033 0.2101771784 
15.69999999999998 0.2414552475 0.1162706007 0.1541089859 0.1908707826 0.2130393355 
15.79999999999998 0.2445913550 0.1179464688 0.1562726087 0.1934748535 0.2158925638 
15.899999999999979 0.2477149414 0.1196208349 0.1584325453 0.1960722286 0.2187368866 
15.999999999999979 0.2508260568 0.1212936991 0.1605887989 0.1986629207 0.2215723269 
16.09999999999998 0.2539247510 0.1229650614 0.1627413729 0.2012469423 0.2243989078 
16.199999999999978 0.2570110735 0.1246349217 0.1648902704 0.2038243062 0.2272166521 
16.299999999999976 0.2600850737 0.1263032801 0.1670354950 0.2063950249 0.2300255829 
16.399999999999977 0.2631468008 0.1279701365 0.1691770497 0.2089591112 0.2328257230 
16.49999999999998 0.2661963039 0.1296354910 0.1713149380 0.2115165777 0.2356170953 
16.599999999999977 0.2692336317 0.1312993435 0.1734491631 0.2140674369 0.2383997226 
16.699999999999974 0.2722588328 0.1329616941 0.1755797283 0.2166117015 0.2411736277 
16.799999999999976 0.2752719557 0.1346225428 0.1777066370 0.2191493840 0.2439388333 
16.899999999999977 0.2782730485 0.1362818895 0.1798298923 0.2216804970 0.2466953620 
16.999999999999975 0.2812621594 0.1379397343 0.1819494977 0.2242050531 0.2494432365 
17.099999999999973 0.2842393362 0.1395960771 0.1840654564 0.2267230648 0.2521824794 
17.199999999999974 0.2872046264 0.1412509180 0.1861777717 0.2292345446 0.2549131132 
17.299999999999976 0.2901580776 0.1429042570 0.1882864469 0.2317395050 0.2576351605 
17.399999999999974 0.2930997370 0.1445560940 0.1903914852 0.2342379587 0.2603486436 
17.49999999999997 0.2960296517 0.1462064291 0.1924928901 0.2367299179 0.2630535851 
17.599999999999973 0.2989478686 0.1478552622 0.1945906648 0.2392153953 0.2657500073 
17.699999999999974 0.3018544344 0.1495025934 0.1966848125 0.2416944032 0.2684379325 
17.799999999999972 0.3047493956 0.1511484226 0.1987753366 0.2441669542 0.2711173830 
17.89999999999997 0.3076327985 0.1527927499 0.2008622405 0.2466330607 0.2737883811 
17.99999999999997 0.3105046894 0.1544355753 0.2029455272 0.2490927350 0.2764509490 
18.099999999999973 0.3133651141 0.1560768987 0.2050252003 0.2515459897 0.2791051088 
18.19999999999997 0.3162141184 0.1577167202 0.2071012629 0.2539928370 0.2817508826 
18.29999999999997 0.3190517480 0.1593550398 0.2091737184 0.2564332895 0.2843882926 
18.39999999999997 0.3218780482 0.1609918574 0.2112425701 0.2588673594 0.2870173608 
18.49999999999997 0.3246930643 0.1626271730 0.2133078212 0.2612950591 0.2896381091 
18.59999999999997 0.3274968413 0.1642609868 0.2153694751 0.2637164010 0.2922505596 
18.699999999999967 0.3302894241 0.1658932985 0.2174275350 0.2661313974 0.2948547341 
18.79999999999997 0.3330708574 0.1675241084 0.2194820043 0.2685400606 0.2974506544 
18.89999999999997 0.3358411857 0.1691534163 0.2215328862 0.2709424029 0.3000383425 
18.999999999999968 0.3386004534 0.1707812222 0.2235801841 0.2733384366 0.3026178201 
19.099999999999966 0.3413487046 0.1724075263 0.2256239012 0.2757281741 0.3051891089 
19.199999999999967 0.3440859833 0.1740323283 0.2276640408 0.2781116275 0.3077522307 
19.29999999999997 0.3468123333 0.1756556285 0.2297006063 0.2804888091 0.3103072070 
19.399999999999967 0.3495277982 0.1772774267 0.2317336009 0.2828597312 0.3128540596 
19.499999999999964 0.3522324215 0.1788977229 0.2337630280 0.2852244060 0.3153928099 
19.599999999999966 0.3549262464 0.1805165172 0.2357888907 0.2875828457 0.3179234795 
19.699999999999967 0.3576093162 0.1821338096 0.2378111925 0.2899350625 0.3204460899 
19.799999999999965 0.3602816737 0.1837496000 0.2398299366 0.2922810685 0.3229606626 
19.899999999999963 0.3629433617 0.1853638885 0.2418451263 0.2946208761 0.3254672189 
19.999999999999964 0.3655944228 0.1869766751 0.2438567649 0.2969544973 0.3279657802 
20.099999999999966 0.3682348994 0.1885879597 0.2458648557 0.2992819443 0.3304563679 
20.199999999999964 0.3708648339 0.1901977423 0.2478694020 0.3016032291 0.3329390031 
20.29999999999996 0.3734842681 0.1918060231 0.2498704071 0.3039183641 0.3354137072 
20.399999999999963 0.3760932442 0.1934128018 0.2518678743 0.3062273612 0.3378805013 
20.499999999999964 0.3786918039 0.1950180787 0.2538618069 0.3085302325 0.3403394066 
20.599999999999962 0.3812799887 0.1966218536 0.2558522082 0.3108269902 0.3427904442 
20.69999999999996 0.3838578400 0.1982241265 0.2578390815 0.3131176462 0.3452336352 
20.79999999999996 0.3864253992 0.1998248976 0.2598224301 0.3154022128 0.3476690006 
20.899999999999963 0.3889827072 0.2014241666 0.2618022572 0.3176807018 0.3500965614 
20.99999999999996 0.3915298052 0.2030219338 0.2637785662 0.3199531254 0.3525163386 
21.09999999999996 0.3940667337 0.2046181990 0.2657513604 0.3222194956 0.3549283530 
21.19999999999996 0.3965935334 0.2062129622 0.2677206430 0.3244798243 0.3573326255 
21.29999999999996 0.3991102448 0.2078062235 0.2696864175 0.3267341235 0.3597291769 
21.39999999999996 0.4016169081 0.2093979829 0.2716486869 0.3289824053 0.3621180280 
21.499999999999957 0.4041135634 0.2109882403 0.2736074548 0.3312246816 0.3644991997 
21.59999999999996 0.4066002508 0.2125769958 0.2755627243 0.3334609644 0.3668727124 
21.69999999999996 0.4090770099 0.2141642494 0.2775144987 0.3356912655 0.3692385870 
21.799999999999958 0.4115438805 0.2157500010 0.2794627814 0.3379155970 0.3715968441 
21.899999999999956 0.4140009020 0.2173342507 0.2814075756 0.3401339707 0.3739475041 
21.999999999999957 0.4164481137 0.2189169984 0.2833488847 0.3423463986 0.3762905877 
22.09999999999996 0.4188855548 0.2204982442 0.2852867119 0.3445528924 0.3786261154 
22.199999999999957 0.4213132644 0.2220779880 0.2872210605 0.3467534642 0.3809541075 
22.299999999999955 0.4237312812 0.2236562299 0.2891519339 0.3489481257 0.3832745846 
22.399999999999956 0.4261396440 0.2252329699 0.2910793353 0.3511368889 0.3855875669 
22.499999999999957 0.4285383913 0.2268082079 0.2930032681 0.3533197655 0.3878930749 
22.599999999999955 0.4309275614 0.2283819440 0.2949237354 0.3554967673 0.3901911288 
22.699999999999953 0.4333071928 0.2299541781 0.2968407407 0.3576679062 0.3924817488 
22.799999999999955 0.4356773233 0.2315249103 0.2987542871 0.3598331940 0.3947649553 
22.899999999999956 0.4380379910 0.2330941406 0.3006643781 0.3619926425 0.3970407683 
22.999999999999954 0.4403892337 0.2346618689 0.3025710169 0.3641462634 0.3993092079 
23.09999999999995 0.4427310889 0.2362280953 0.3044742068 0.3662940684 0.4015702944 
23.199999999999953 0.4450635941 0.2377928197 0.3063739511 0.3684360694 0.4038240476 
23.299999999999955 0.4473867867 0.2393560422 0.3082702531 0.3705722780 0.4060704877 
23.399999999999952 0.4497007039 0.2409177627 0.3101631161 0.3727027061 0.4083096346 
23.49999999999995 0.4520053827 0.2424779813 0.3120525434 0.3748273652 0.4105415081 
23.59999999999995 0.4543008599 0.2440366980 0.3139385383 0.3769462670 0.4127661284 
23.699999999999953 0.4565871724 0.2455939127 0.3158211040 0.3790594233 0.4149835150 
23.79999999999995 0.4588643566 0.2471496255 0.3177002440 0.3811668458 0.4171936880 
23.89999999999995 0.4611324491 0.2487038364 0.3195759614 0.3832685460 0.4193966669 
23.99999999999995 0.4633914862 0.2502565453 0.3214482595 0.3853645355 0.4215924717 
24.09999999999995 0.4656415039 0.2518077522 0.3233171418 0.3874548262 0.4237811219 
24.19999999999995 0.4678825384 0.2533574573 0.3251826114 0.3895394294 0.4259626372 
24.299999999999947 0.4701146254 0.2549056603 0.3270446717 0.3916183570 0.4281370372 
24.39999999999995 0.4723378007 0.2564523615 0.3289033259 0.3936916203 0.4303043415 
24.49999999999995 0.4745521000 0.2579975607 0.3307585774 0.3957592310 0.4324645696 
24.599999999999948 0.4767575585 0.2595412579 0.3326104295 0.3978212008 0.4346177410 
24.699999999999946 0.4789542116 0.2610834533 0.3344588854 0.3998775410 0.4367638751 
24.799999999999947 0.4811420945 0.2626241466 0.3363039484 0.4019282632 0.4389029914 
24.89999999999995 0.4833212422 0.2641633381 0.3381456219 0.4039733791 0.4410351092 
24.999999999999947 0.4854916896 0.2657010276 0.3399839091 0.4060129000 0.4431602479 
25.099999999999945 0.4876534713 0.2672372151 0.3418188134 0.4080468375 0.4452784267 
25.199999999999946 0.4898066221 0.2687719007 0.3436503380 0.4100752030 0.4473896650 
25.299999999999947 0.4919511763 0.2703050844 0.3454784862 0.4120980080 0.4494939818 
25.399999999999945 0.4940871683 0.2718367661 0.3473032614 0.4141152641 0.4515913965 
25.499999999999943 0.4962146322 0.2733669459 0.3491246668 0.4161269825 0.4536819280 
25.599999999999945 0.4983336022 0.2748956238 0.3509427056 0.4181331748 0.4557655956 
25.699999999999946 0.5004441121 0.2764227997 0.3527573814 0.4201338524 0.4578424183 
25.799999999999944 0.5025461956 0.2779484736 0.3545686972 0.4221290266 0.4599124150 
25.89999999999994 0.5046398866 0.2794726457 0.3563766564 0.4241187089 0.4619756048 
25.999999999999943 0.5067252183 0.2809953157 0.3581812623 0.4261029106 0.4640320066 
26.099999999999945 0.5088022243 0.2825164839 0.3599825183 0.4280816431 0.4660816393 
26.199999999999942 0.5108709378 0.2840361501 0.3617804275 0.4300549178 0.4681245217 
26.29999999999994 0.5129313918 0.2855543144 0.3635749933 0.4320227459 0.4701606727 
26.39999999999994 0.5149836194 0.2870709767 0.3653662191 0.4339851389 0.4721901111 
26.499999999999943 0.5170276534 0.2885861370 0.3671541080 0.4359421080 0.4742128556 
26.59999999999994 0.5190635265 0.2900997955 0.3689386634 0.4378936645 0.4762289249 
26.69999999999994 0.5210912713 0.2916119520 0.3707198885 0.4398398198 0.4782383377 
26.79999999999994 0.5231109202 0.2931226065 0.3724977868 0.4417805850 0.4802411125 
26.89999999999994 0.5251225056 0.2946317591 0.3742723614 0.4437159715 0.4822372681 
26.99999999999994 0.5271260597 0.2961394098 0.3760436157 0.4456459904 0.4842268229 
27.099999999999937 0.5291216145 0.2976455586 0.3778115530 0.4475706531 0.4862097954 
27.19999999999994 0.5311092019 0.2991502053 0.3795761765 0.4494899707 0.4881862042 
27.29999999999994 0.5330888538 0.3006533502 0.3813374896 0.4514039545 0.4901560676 
27.399999999999938 0.5350606019 0.3021549931 0.3830954956 0.4533126156 0.4921194040 
27.499999999999936 0.5370244777 0.3036551341 0.3848501977 0.4552159652 0.4940762319 
27.599999999999937 0.5389805127 0.3051537731 0.3866015992 0.4571140145 0.4960265694 
27.69999999999994 0.5409287380 0.3066509102 0.3883497036 0.4590067747 0.4979704350 
27.799999999999937 0.5428691850 0.3081465453 0.3900945139 0.4608942568 0.4999078468 
27.899999999999935 0.5448018847 0.3096406785 0.3918360336 0.4627764721 0.5018388230 
27.999999999999936 0.5467268681 0.3111333098 0.3935742659 0.4646534316 0.5037633819 
28.099999999999937 0.5486441658 0.3126244391 0.3953092142 0.4665251465 0.5056815415 
28.199999999999935 0.5505538086 0.3141140665 0.3970408817 0.4683916277 0.5075933199 
28.299999999999933 0.5524558271 0.3156021919 0.3987692717 0.4702528865 0.5094987352 
28.399999999999935 0.5543502518 0.3170888154 0.4004943875 0.4721089338 0.5113978053 
28.499999999999936 0.5562371128 0.3185739370 0.4022162325 0.4739597807 0.5132905483 
28.599999999999934 0.5581164405 0.3200575566 0.4039348099 0.4758054383 0.5151769821 
28.699999999999932 0.5599882649 0.3215396743 0.4056501230 0.4776459176 0.5170571246 
28.799999999999933 0.5618526159 0.3230202900 0.4073621751 0.4794812295 0.5189309937 
28.899999999999935 0.5637095235 0.3244994038 0.4090709695 0.4813113851 0.5207986071 
28.999999999999932 0.5655590173 0.3259770156 0.4107765095 0.4831363954 0.5226599827 
29.09999999999993 0.5674011269 0.3274531256 0.4124787985 0.4849562714 0.5245151382 
29.199999999999932 0.5692358817 0.3289277335 0.4141778396 0.4867710239 0.5263640913 
29.299999999999933 0.5710633113 0.3304008396 0.4158736362 0.4885806640 0.5282068597 
29.39999999999993 0.5728834448 0.3318724436 0.4175661916 0.4903852025 0.5300434611 
29.49999999999993 0.5746963113 0.3333425458 0.4192555091 0.4921846504 0.5318739129 
29.59999999999993 0.5765019398 0.3348111460 0.4209415919 0.4939790187 0.5336982328 
29.699999999999932 0.5783003593 0.3362782443 0.4226244435 0.4957683181 0.5355164383 
29.79999999999993 0.5800915986 0.3377438406 0.4243040670 0.4975525596 0.5373285469 
29.899999999999928 0.5818756862 0.3392079350 0.4259804658 0.4993317540 0.5391345761 
29.99999999999993 0.5836526508 0.3406705274 0.4276536432 0.5011059122 0.5409345431 
30.09999999999993 0.5854225208 0.3421316179 0.4293236024 0.5028750451 0.5427284655 
30.19999999999993 0.5871853245 0.3435912065 0.4309903468 0.5046391634 0.5445163605 
30.299999999999926 0.5889410902 0.3450492931 0.4326538797 0.5063982780 0.5462982455 
30.399999999999928 0.5906898459 0.3465058778 0.4343142043 0.5081523996 0.5480741376 
30.49999999999993 0.5924316196 0.3479609605 0.4359713240 0.5099015392 0.5498440542 
30.599999999999927 0.5941664391 0.3494145413 0.4376252420 0.5116457073 0.5516080124 
30.699999999999925 0.5958943324 0.3508666201 0.4392759616 0.5133849149 0.5533660294 
30.799999999999926 0.5976153270 0.3523171970 0.4409234862 0.5151191726 0.5551181222 
30.899999999999928 0.5993294504 0.3537662720 0.4425678191 0.5168484912 0.5568643080 
30.999999999999925 0.6010367301 0.3552138450 0.4442089635 0.5185728814 0.5586046038 
31.099999999999923 0.6027371934 0.3566599161 0.4458469227 0.5202923539 0.5603390265 
31.199999999999925 0.6044308676 0.3581044853 0.4474817000 0.5220069195 0.5620675932 
31.299999999999926 0.6061177797 0.3595475525 0.4491132988 0.5237165887 0.5637903208 
31.399999999999924 0.6077979567 0.3609891178 0.4507417223 0.5254213723 0.5655072261 
31.499999999999922 0.6094714256 0.3624291811 0.4523669738 0.5271212810 0.5672183261 
31.599999999999923 0.6111382130 0.3638677425 0.4539890566 0.5288163253 0.5689236375 
31.699999999999925 0.6127983458 0.3653048019 0.4556079740 0.5305065159 0.5706231771 
31.799999999999923 0.6144518503 0.3667403594 0.4572237294 0.5321918634 0.5723169617 
31.89999999999992 0.6160987532 0.3681744150 0.4588363259 0.5338723784 0.5740050080 
31.999999999999922 0.6177390808 0.3696069686 0.4604457670 0.5355480716 0.5756873326 
32.09999999999992 0.6193728593 0.3710380203 0.4620520558 0.5372189534 0.5773639522 
32.19999999999992 0.6210001149 0.3724675700 0.4636551958 0.5388850346 0.5790348834 
32.29999999999992 0.6226208735 0.3738956178 0.4652551901 0.5405463255 0.5807001428 
32.39999999999992 0.6242351613 0.3753221637 0.4668520421 0.5422028368 0.5823597467 
32.49999999999992 0.6258430039 0.3767472076 0.4684457552 0.5438545789 0.5840137119 
32.59999999999992 0.6274444271 0.3781707495 0.4700363325 0.5455015625 0.5856620547 
32.69999999999992 0.6290394566 0.3795927896 0.4716237773 0.5471437979 0.5873047914 
32.79999999999992 0.6306281179 0.3810133277 0.4732080931 0.5487812957 0.5889419386 
32.89999999999992 0.6322104364 0.3824323638 0.4747892830 0.5504140664 0.5905735126 
32.999999999999915 0.6337864374 0.3838498980 0.4763673504 0.5520421204 0.5921995296 
33.099999999999916 0.6353561461 0.3852659303 0.4779422985 0.5536654681 0.5938200060 
33.19999999999992 0.6369195877 0.3866804606 0.4795141307 0.5552841201 0.5954349579 
33.29999999999992 0.6384767872 0.3880934890 0.4810828503 0.5568980866 0.5970444016 
33.39999999999992 0.6400277696 0.3895050154 0.4826484605 0.5585073782 0.5986483532 
33.499999999999915 0.6415725595 0.3909150399 0.4842109647 0.5601120052 0.6002468289 
33.599999999999916 0.6431111819 0.3923235625 0.4857703661 0.5617119780 0.6018398448 
33.69999999999992 0.6446436612 0.3937305831 0.4873266681 0.5633073070 0.6034274169 
33.79999999999991 0.6461700220 0.3951361018 0.4888798739 0.5648980026 0.6050095613 
33.89999999999991 0.6476902888 0.3965401185 0.4904299868 0.5664840749 0.6065862938 
33.999999999999915 0.6492044858 0.3979426333 0.4919770102 0.5680655345 0.6081576306 
34.099999999999916 0.6507126374 0.3993436462 0.4935209473 0.5696423917 0.6097235875 
34.19999999999992 0.6522147675 0.4007431571 0.4950618015 0.5712146566 0.6112841803 
34.29999999999991 0.6537109004 0.4021411661 0.4965995759 0.5727823397 0.6128394250 
34.39999999999991 0.6552010599 0.4035376731 0.4981342740 0.5743454511 0.6143893372 
34.499999999999915 0.6566852699 0.4049326782 0.4996658990 0.5759040012 0.6159339329 
34.59999999999991 0.6581635541 0.4063261814 0.5011944542 0.5774580002 0.6174732278 
34.69999999999991 0.6596359361 0.4077181826 0.5027199429 0.5790074584 0.6190072375 
34.79999999999991 0.6611024397 0.4091086818 0.5042423685 0.5805523859 0.6205359777 
34.89999999999991 0.6625630881 0.4104976792 0.5057617341 0.5820927930 0.6220594641 
34.999999999999915 0.6640179049 0.4118851746 0.5072780431 0.5836286899 0.6235777122 
35.09999999999991 0.6654669133 0.4132711680 0.5087912989 0.5851600868 0.6250907376 
35.19999999999991 0.6669101364 0.4146556595 0.5103015046 0.5866869938 0.6265985558 
35.29999999999991 0.6683475974 0.4160386491 0.5118086636 0.5882094211 0.6281011824 
35.399999999999906 0.6697793192 0.4174201367 0.5133127792 0.5897273789 0.6295986328 
35.49999999999991 0.6712053249 0.4188001224 0.5148138547 0.5912408773 0.6310909224 
35.59999999999991 0.6726256372 0.4201786061 0.5163118933 0.5927499263 0.6325780666 
35.69999999999991 0.6740402788 0.4215555879 0.5178068985 0.5942545362 0.6340600807 
35.79999999999991 0.6754492724 0.4229310678 0.5192988734 0.5957547169 0.6355369801 
35.899999999999906 0.6768526405 0.4243050457 0.5207878214 0.5972504787 0.6370087801 
35.99999999999991 0.6782504056 0.4256775217 0.5222737457 0.5987418315 0.6384754958 
36.09999999999991 0.6796425901 0.4270484957 0.5237566497 0.6002287854 0.6399371426 
36.1999999999999 0.6810292162 0.4284179678 0.5252365367 0.6017113505 0.6413937356 
36.299999999999905 0.6824103062 0.4297859380 0.5267134099 0.6031895368 0.6428452899 
36.399999999999906 0.6837858821 0.4311524062 0.5281872727 0.6046633542 0.6442918206 
36.49999999999991 0.6851559660 0.4325173724 0.5296581284 0.6061328129 0.6457333429 
36.59999999999991 0.6865205797 0.4338808368 0.5311259801 0.6075979227 0.6471698717 
36.6999999999999 0.6878797452 0.4352427992 0.5325908313 0.6090586937 0.6486014222 
36.799999999999905 0.6892334841 0.4366032596 0.5340526853 0.6105151359 0.6500280091 
36.899999999999906 0.6905818182 0.4379622181 0.5355115453 0.6119672591 0.6514496476 
36.9999999999999 0.6919247690 0.4393196747 0.5369674146 0.6134150733 0.6528663524 
37.0999999999999 0.6932623581 0.4406756293 0.5384202966 0.6148585885 0.6542781385 
37.1999999999999 0.6945946067 0.4420300820 0.5398701945 0.6162978146 0.6556850207 
37.299999999999905 0.6959215363 0.4433830327 0.5413171116 0.6177327613 0.6570870138 
37.399999999999906 0.6972431680 0.4447344815 0.5427610512 0.6191634388 0.6584841326 
37.4999999999999 0.6985595231 0.4460844284 0.5442020166 0.6205898567 0.6598763917 
37.5999999999999 0.6998706226 0.4474328733 0.5456400112 0.6220120250 0.6612638060 
37.6999999999999 0.7011764875 0.4487798163 0.5470750381 0.6234299535 0.6626463900 
37.7999999999999 0.7024771386 0.4501252573 0.5485071008 0.6248436521 0.6640241584 
37.8999999999999 0.7037725968 0.4514691964 0.5499362025 0.6262531305 0.6653971258 
37.9999999999999 0.7050628829 0.4528116336 0.5513623464 0.6276583986 0.6667653067 
38.0999999999999 0.7063480175 0.4541525688 0.5527855360 0.6290594661 0.6681287157 
38.1999999999999 0.7076280210 0.4554920021 0.5542057744 0.6304563429 0.6694873674 
38.2999999999999 0.7089029142 0.4568299334 0.5556230651 0.6318490387 0.6708412760 
38.3999999999999 0.7101727172 0.4581663628 0.5570374112 0.6332375633 0.6721904561 
38.4999999999999 0.7114374506 0.4595012902 0.5584488161 0.6346219264 0.6735349221 
38.599999999999895 0.7126971344 0.4608347157 0.5598572831 0.6360021377 0.6748746883 
38.699999999999896 0.7139517888 0.4621666393 0.5612628154 0.6373782070 0.6762097691 
38.7999999999999 0.7152014341 0.4634970609 0.5626654165 0.6387501439 0.6775401787 
38.8999999999999 0.7164460900 0.4648259806 0.5640650895 0.6401179582 0.6788659314 
38.9999999999999 0.7176857766 0.4661533984 0.5654618377 0.6414816595 0.6801870415 
39.099999999999895 0.7189205137 0.4674793142 0.5668556645 0.6428412574 0.6815035231 
39.199999999999896 0.7201503211 0.4688037280 0.5682465732 0.6441967617 0.6828153904 
39.2999999999999 0.7213752184 0.4701266400 0.5696345671 0.6455481819 0.6841226575 
39.39999999999989 0.7225952253 0.4714480499 0.5710196493 0.6468955278 0.6854253386 
39.49999999999989 0.7238103612 0.4727679580 0.5724018234 0.6482388088 0.6867234476 
39.599999999999895 0.7250206457 0.4740863641 0.5737810925 0.6495780346 0.6880169986 
39.699999999999896 0.7262260980 0.4754032682 0.5751574599 0.6509132148 0.6893060057 
39.7999999999999 0.7274267375 0.4767186704 0.5765309289 0.6522443590 0.6905904827 
39.89999999999989 0.7286225835 0.4780325707 0.5779015029 0.6535714767 0.6918704436 
39.99999999999989 0.7298136549 0.4793449690 0.5792691851 0.6548945774 0.6931459022 
40.099999999999895 0.7309999710 0.4806558654 0.5806339789 0.6562136707 0.6944168726 
40.19999999999989 0.7321815506 0.4819652599 0.5819958875 0.6575287661 0.6956833684 
40.29999999999989 0.7333584127 0.4832731524 0.5833549142 0.6588398731 0.6969454035 
40.39999999999989 0.7345305762 0.4845795430 0.5847110623 0.6601470012 0.6982029917 
40.49999999999989 0.7356980597 0.4858844316 0.5860643351 0.6614501598 0.6994561466 
40.599999999999895 0.7368608820 0.4871878183 0.5874147359 0.6627493586 0.7007048820 
40.69999999999989 0.7380190617 0.4884897030 0.5887622681 0.6640446068 0.7019492116 
40.79999999999989 0.7391726174 0.4897900858 0.5901069348 0.6653359140 0.7031891490 
40.89999999999989 0.7403215674 0.4910889667 0.5914487395 0.6666232895 0.7044247077 
40.999999999999886 0.7414659301 0.4923863456 0.5927876853 0.6679067428 0.7056559014 
41.09999999999989 0.7426057240 0.4936822226 0.5941237756 0.6691862833 0.7068827435 
41.19999999999989 0.7437409672 0.4949765976 0.5954570138 0.6704619203 0.7081052477 
41.29999999999989 0.7448716778 0.4962694707 0.5967874030 0.6717336633 0.7093234273 
41.39999999999989 0.7459978741 0.4975608419 0.5981149466 0.6730015216 0.7105372959 
41.499999999999886 0.7471195740 0.4988507111 0.5994396478 0.6742655045 0.7117468667 
41.59999999999989 0.7482367954 0.5001390784 0.6007615101 0.6755256214 0.7129521533 
41.69999999999989 0.7493495563 0.5014259437 0.6020805366 0.6767818817 0.7141531689 
41.79999999999988 0.7504578744 0.5027113071 0.6033967307 0.6780342945 0.7153499268 
41.899999999999885 0.7515617676 0.5039951686 0.6047100957 0.6792828693 0.7165424403 
41.999999999999886 0.7526612534 0.5052775281 0.6060206348 0.6805276152 0.7177307227 
42.09999999999989 0.7537563494 0.5065583857 0.6073283514 0.6817685417 0.7189147872 
42.19999999999989 0.7548470733 0.5078377413 0.6086332487 0.6830056578 0.7200946469 
42.29999999999988 0.7559334423 0.5091155950 0.6099353301 0.6842389729 0.7212703151 
42.399999999999885 0.7570154740 0.5103919467 0.6112345988 0.6854684962 0.7224418048 
42.499999999999886 0.7580931857 0.5116667965 0.6125310582 0.6866942369 0.7236091291 
42.59999999999988 0.7591665945 0.5129401444 0.6138247116 0.6879162043 0.7247723011 
42.69999999999988 0.7602357177 0.5142119903 0.6151155621 0.6891344074 0.7259313338 
42.79999999999988 0.7613005724 0.5154823343 0.6164036132 0.6903488555 0.7270862402 
42.899999999999885 0.7623611756 0.5167511764 0.6176888682 0.6915595578 0.7282370333 
42.999999999999886 0.7634175443 0.5180185165 0.6189713302 0.6927665234 0.7293837259 
43.09999999999988 0.7644696954 0.5192843546 0.6202510027 0.6939697614 0.7305263310 
43.19999999999988 0.7655176458 0.5205486908 0.6215278889 0.6951692810 0.7316648614 
43.29999999999988 0.7665614122 0.5218115251 0.6228019922 0.6963650913 0.7327993300 
43.39999999999988 0.7676010113 0.5230728575 0.6240733157 0.6975572014 0.7339297496 
43.49999999999988 0.7686364597 0.5243326878 0.6253418629 0.6987456203 0.7350561330 
43.59999999999988 0.7696677741 0.5255910163 0.6266076369 0.6999303572 0.7361784928 
43.69999999999988 0.7706949709 0.5268478428 0.6278706412 0.7011114211 0.7372968419 
43.79999999999988 0.7717180666 0.5281031674 0.6291308790 0.7022888210 0.7384111928 
43.89999999999988 0.7727370775 0.5293569900 0.6303883536 0.7034625660 0.7395215582 
43.99999999999988 0.7737520200 0.5306093107 0.6316430682 0.7046326651 0.7406279507 
44.09999999999988 0.7747629102 0.5318601295 0.6328950263 0.7057991273 0.7417303830 
44.199999999999875 0.7757697645 0.5331094463 0.6341442310 0.7069619616 0.7428288676 
44.299999999999876 0.7767725989 0.5343572611 0.6353906858 0.7081211770 0.7439234169 
44.39999999999988 0.7777714294 0.5356035741 0.6366343938 0.7092767825 0.7450140435 
44.49999999999988 0.7787662720 0.5368483850 0.6378753584 0.7104287870 0.7461007599 
44.59999999999988 0.7797571426 0.5380916941 0.6391135828 0.7115771994 0.7471835784 
44.699999999999875 0.7807440572 0.5393335012 0.6403490705 0.7127220287 0.7482625115 
44.799999999999876 0.7817270315 0.5405738064 0.6415818246 0.7138632839 0.7493375715 
44.89999999999988 0.7827060812 0.5418126096 0.6428118485 0.7150009737 0.7504087708 
44.99999999999987 0.7836812220 0.5430499109 0.6440391454 0.7161351071 0.7514761217 
45.09999999999987 0.7846524696 0.5442857102 0.6452637187 0.7172656930 0.7525396364 
45.199999999999875 0.7856198393 0.5455200076 0.6464855716 0.7183927402 0.7535993272 
45.299999999999876 0.7865833469 0.5467528031 0.6477047075 0.7195162576 0.7546552063 
45.39999999999988 0.7875430075 0.5479840966 0.6489211297 0.7206362541 0.7557072859 
45.49999999999987 0.7884988367 0.5492138881 0.6501348413 0.7217527383 0.7567555782 
45.59999999999987 0.7894508497 0.5504421778 0.6513458459 0.7228657193 0.7578000952 
45.699999999999875 0.7903990618 0.5516689655 0.6525541465 0.7239752057 0.7588408490 
45.79999999999987 0.7913434880 0.5528942512 0.6537597466 0.7250812063 0.7598778518 
45.89999999999987 0.7922841436 0.5541180350 0.6549626495 0.7261837300 0.7609111155 
45.99999999999987 0.7932210436 0.5553403169 0.6561628583 0.7272827854 0.7619406522 
46.09999999999987 0.7941542030 0.5565610968 0.6573603765 0.7283783814 0.7629664737 
46.199999999999875 0.7950836367 0.5577803748 0.6585552073 0.7294705266 0.7639885922 
46.29999999999987 0.7960093596 0.5589981509 0.6597473540 0.7305592298 0.7650070193 
46.39999999999987 0.7969313866 0.5602144250 0.6609368200 0.7316444997 0.7660217672 
46.49999999999987 0.7978497323 0.5614291971 0.6621236084 0.7327263449 0.7670328475 
46.599999999999866 0.7987644114 0.5626424674 0.6633077226 0.7338047742 0.7680402721 
46.69999999999987 0.7996754387 0.5638542356 0.6644891660 0.7348797963 0.7690440528 
46.79999999999987 0.8005828286 0.5650645020 0.6656679417 0.7359514197 0.7700442014 
46.89999999999987 0.8014865958 0.5662732664 0.6668440532 0.7370196531 0.7710407296 
46.99999999999987 0.8023867546 0.5674805288 0.6680175036 0.7380845052 0.7720336490 
47.099999999999866 0.8032833195 0.5686862894 0.6691882964 0.7391459845 0.7730229714 
47.19999999999987 0.8041763048 0.5698905479 0.6703564347 0.7402040997 0.7740087084 
47.29999999999987 0.8050657249 0.5710933046 0.6715219219 0.7412588594 0.7749908717 
47.399999999999864 0.8059515939 0.5722945593 0.6726847613 0.7423102721 0.7759694727 
47.499999999999865 0.8068339260 0.5734943120 0.6738449561 0.7433583464 0.7769445230 
47.599999999999866 0.8077127354 0.5746925628 0.6750025098 0.7444030908 0.7779160342 
47.69999999999987 0.8085880361 0.5758893117 0.6761574255 0.7454445139 0.7788840177 
47.79999999999987 0.8094598421 0.5770845586 0.6773097065 0.7464826242 0.7798484851 
47.899999999999864 0.8103281674 0.5782783036 0.6784593563 0.7475174302 0.7808094477 
47.999999999999865 0.8111930259 0.5794705467 0.6796063780 0.7485489405 0.7817669169 
48.099999999999866 0.8120544314 0.5806612878 0.6807507749 0.7495771634 0.7827209042 
48.19999999999986 0.8129123977 0.5818505269 0.6818925504 0.7506021075 0.7836714208 
48.29999999999986 0.8137669385 0.5830382642 0.6830317077 0.7516237813 0.7846184781 
48.399999999999864 0.8146180676 0.5842244994 0.6841682502 0.7526421931 0.7855620874 
48.499999999999865 0.8154657984 0.5854092328 0.6853021812 0.7536573514 0.7865022599 
48.599999999999866 0.8163101447 0.5865924642 0.6864335038 0.7546692646 0.7874390069 
48.69999999999986 0.8171511199 0.5877741937 0.6875622216 0.7556779411 0.7883723395 
48.79999999999986 0.8179887374 0.5889544212 0.6886883376 0.7566833894 0.7893022689 
48.899999999999864 0.8188230108 0.5901331467 0.6898118553 0.7576856178 0.7902288063 
48.99999999999986 0.8196539532 0.5913103704 0.6909327779 0.7586846346 0.7911519628 
49.09999999999986 0.8204815781 0.5924860921 0.6920511087 0.7596804483 0.7920717494 
49.19999999999986 0.8213058987 0.5936603118 0.6931668510 0.7606730671 0.7929881772 
49.29999999999986 0.8221269281 0.5948330297 0.6942800082 0.7616624994 0.7939012572 
49.399999999999864 0.8229446795 0.5960042455 0.6953905834 0.7626487535 0.7948110005 
49.49999999999986 0.8237591661 0.5971739595 0.6964985801 0.7636318378 0.7957174179 
49.59999999999986 0.8245704007 0.5983421714 0.6976040015 0.7646117604 0.7966205205 
49.69999999999986 0.8253783965 0.5995088815 0.6987068509 0.7655885296 0.7975203192 
49.799999999999855 0.8261831663 0.6006740896 0.6998071316 0.7665621538 0.7984168247 
49.89999999999986 0.8269847230 0.6018377958 0.7009048468 0.7675326412 0.7993100481 
49.99999999999986 0.8277830795 0.6030000000 0.7020000000 0.7685000000 0.8002000000 
50.09999999999986 0.8285782485 0.6041607023 0.7030925944 0.7694642384 0.8010866913 
50.19999999999986 0.8293702428 0.6053199026 0.7041826332 0.7704253647 0.8019701328 
50.299999999999855 0.8301590749 0.6064776010 0.7052701198 0.7713833870 0.8028503352 
50.39999999999986 0.8309447577 0.6076337975 0.7063550575 0.7723383135 0.8037273092 
50.49999999999986 0.8317273036 0.6087884920 0.7074374496 0.7732901525 0.8046010655 
50.59999999999985 0.8325067251 0.6099416846 0.7085172993 0.7742389119 0.8054716147 
50.699999999999854 0.8332830348 0.6110933752 0.7095946100 0.7751846001 0.8063389675 
50.799999999999855 0.8340562450 0.6122435639 0.7106693850 0.7761272251 0.8072031345 
50.89999999999986 0.8348263681 0.6133922507 0.7117416276 0.7770667951 0.8080641262 
50.99999999999986 0.8355934165 0.6145394355 0.7128113409 0.7780033181 0.8089219532 
51.09999999999985 0.8363574024 0.6156851184 0.7138785285 0.7789368022 0.8097766260 
51.199999999999854 0.8371183381 0.6168292993 0.7149431935 0.7798672555 0.8106281550 
51.299999999999855 0.8378762357 0.6179719783 0.7160053392 0.7807946862 0.8114765508 
51.39999999999985 0.8386311073 0.6191131554 0.7170649690 0.7817191022 0.8123218237 
51.49999999999985 0.8393829651 0.6202528305 0.7181220862 0.7826405115 0.8131639842 
51.59999999999985 0.8401318211 0.6213910036 0.7191766939 0.7835589223 0.8140030427 
51.699999999999854 0.8408776872 0.6225276749 0.7202287956 0.7844743424 0.8148390094 
51.799999999999855 0.8416205755 0.6236628442 0.7212783946 0.7853867800 0.8156718947 
51.89999999999985 0.8423604977 0.6247965115 0.7223254940 0.7862962430 0.8165017089 
51.99999999999985 0.8430974657 0.6259286769 0.7233700973 0.7872027394 0.8173284622 
52.09999999999985 0.8438314914 0.6270593404 0.7244122077 0.7881062771 0.8181521650 
52.19999999999985 0.8445625865 0.6281885019 0.7254518286 0.7890068641 0.8189728273 
52.29999999999985 0.8452907626 0.6293161615 0.7264889631 0.7899045083 0.8197904594 
52.39999999999985 0.8460160314 0.6304423191 0.7275236146 0.7907992176 0.8206050714 
52.49999999999985 0.8467384046 0.6315669748 0.7285557865 0.7916910000 0.8214166735 
52.59999999999985 0.8474578937 0.6326901286 0.7295854820 0.7925798634 0.8222252757 
52.69999999999985 0.8481745102 0.6338117804 0.7306127043 0.7934658156 0.8230308881 
52.79999999999985 0.8488882656 0.6349319303 0.7316374569 0.7943488644 0.8238335208 
52.89999999999985 0.8495991712 0.6360505782 0.7326597429 0.7952290179 0.8246331838 
52.999999999999844 0.8503072386 0.6371677242 0.7336795657 0.7961062837 0.8254298870 
53.099999999999845 0.8510124789 0.6382833683 0.7346969287 0.7969806697 0.8262236404 
53.19999999999985 0.8517149036 0.6393975104 0.7357118350 0.7978521838 0.8270144540 
53.29999999999985 0.8524145238 0.6405101505 0.7367242880 0.7987208337 0.8278023376 
53.39999999999985 0.8531113507 0.6416212888 0.7377342909 0.7995866273 0.8285873012 
53.499999999999844 0.8538053955 0.6427309251 0.7387418472 0.8004495723 0.8293693546 
53.599999999999845 0.8544966694 0.6438390594 0.7397469600 0.8013096764 0.8301485076 
53.69999999999985 0.8551851832 0.6449456918 0.7407496326 0.8021669475 0.8309247700 
53.79999999999984 0.8558709482 0.6460508223 0.7417498685 0.8030213933 0.8316981516 
53.89999999999984 0.8565539752 0.6471544508 0.7427476708 0.8038730214 0.8324686622 
53.999999999999844 0.8572342752 0.6482565774 0.7437430428 0.8047218397 0.8332363114 
54.099999999999845 0.8579118591 0.6493572020 0.7447359879 0.8055678557 0.8340011089 
54.19999999999985 0.8585867377 0.6504563247 0.7457265094 0.8064110773 0.8347630645 
54.29999999999984 0.8592589218 0.6515539455 0.7467146105 0.8072515120 0.8355221876 
54.39999999999984 0.8599284222 0.6526500643 0.7477002945 0.8080891675 0.8362784881 
54.499999999999844 0.8605952496 0.6537446812 0.7486835648 0.8089240515 0.8370319754 
54.59999999999984 0.8612594146 0.6548377961 0.7496644246 0.8097561716 0.8377826591 
54.69999999999984 0.8619209279 0.6559294091 0.7506428772 0.8105855355 0.8385305487 
54.79999999999984 0.8625798001 0.6570195202 0.7516189260 0.8114121506 0.8392756538 
54.89999999999984 0.8632360418 0.6581081293 0.7525925742 0.8122360247 0.8400179837 
54.999999999999844 0.8638896634 0.6591952365 0.7535638251 0.8130571653 0.8407575481 
55.09999999999984 0.8645406753 0.6602808417 0.7545326821 0.8138755800 0.8414943562 
55.19999999999984 0.8651890881 0.6613649450 0.7554991483 0.8146912763 0.8422284176 
55.29999999999984 0.8658349120 0.6624475463 0.7564632272 0.8155042617 0.8429597415 
55.399999999999835 0.8664781575 0.6635286457 0.7574249220 0.8163145439 0.8436883373 
55.49999999999984 0.8671188348 0.6646082432 0.7583842360 0.8171221303 0.8444142144 
55.59999999999984 0.8677569541 0.6656863387 0.7593411725 0.8179270284 0.8451373820 
55.69999999999984 0.8683925258 0.6667629323 0.7602957347 0.8187292457 0.8458578494 
55.79999999999984 0.8690255599 0.6678380240 0.7612479261 0.8195287896 0.8465756259 
55.899999999999835 0.8696560665 0.6689116137 0.7621977499 0.8203256678 0.8472907206 
55.99999999999984 0.8702840559 0.6699837014 0.7631452093 0.8211198875 0.8480031428 
56.09999999999984 0.8709095380 0.6710542873 0.7640903078 0.8219114563 0.8487129016 
56.19999999999983 0.8715325228 0.6721233711 0.7650330485 0.8227003815 0.8494200062 
56.299999999999834 0.8721530203 0.6731909531 0.7659734348 0.8234866706 0.8501244657 
56.399999999999835 0.8727710405 0.6742570331 0.7669114700 0.8242703310 0.8508262891 
56.49999999999984 0.8733865931 0.6753216111 0.7678471573 0.8250513700 0.8515254855 
56.59999999999984 0.8739996882 0.6763846872 0.7687805001 0.8258297950 0.8522220640 
56.69999999999983 0.8746103355 0.6774462614 0.7697115017 0.8266056134 0.8529160336 
56.799999999999834 0.8752185447 0.6785063337 0.7706401654 0.8273788326 0.8536074033 
56.899999999999835 0.8758243256 0.6795649040 0.7715664944 0.8281494598 0.8542961820 
56.99999999999983 0.8764276879 0.6806219723 0.7724904920 0.8289175024 0.8549823787 
57.09999999999983 0.8770286413 0.6816775387 0.7734121616 0.8296829677 0.8556660022 
57.19999999999983 0.8776271953 0.6827316032 0.7743315065 0.8304458629 0.8563470614 
57.299999999999834 0.8782233596 0.6837841657 0.7752485299 0.8312061955 0.8570255653 
57.399999999999835 0.8788171437 0.6848352263 0.7761632351 0.8319639725 0.8577015227 
57.49999999999983 0.8794085570 0.6858847849 0.7770756255 0.8327192013 0.8583749423 
57.59999999999983 0.8799976092 0.6869328417 0.7779857043 0.8334718892 0.8590458329 
57.69999999999983 0.8805843095 0.6879793964 0.7788934748 0.8342220433 0.8597142033 
57.79999999999983 0.8811686674 0.6890244492 0.7797989404 0.8349696709 0.8603800623 
57.89999999999983 0.8817506922 0.6900680001 0.7807021043 0.8357147791 0.8610434185 
57.99999999999983 0.8823303932 0.6911100491 0.7816029698 0.8364573752 0.8617042806 
58.09999999999983 0.8829077798 0.6921505961 0.7825015402 0.8371974663 0.8623626573 
58.19999999999983 0.8834828611 0.6931896411 0.7833978188 0.8379350596 0.8630185572 
58.29999999999983 0.8840556464 0.6942271842 0.7842918090 0.8386701622 0.8636719889 
58.39999999999983 0.8846261448 0.6952632254 0.7851835139 0.8394027813 0.8643229611 
58.49999999999983 0.8851943655 0.6962977647 0.7860729370 0.8401329241 0.8649714822 
58.599999999999824 0.8857603176 0.6973308019 0.7869600814 0.8408605975 0.8656175608 
58.699999999999825 0.8863240100 0.6983623373 0.7878449506 0.8415858087 0.8662612053 
58.79999999999983 0.8868854519 0.6993923707 0.7887275478 0.8423085649 0.8669024244 
58.89999999999983 0.8874446522 0.7004209022 0.7896078762 0.8430288730 0.8675412265 
58.99999999999983 0.8880016199 0.7014479317 0.7904859392 0.8437467401 0.8681776199 
59.099999999999824 0.8885563638 0.7024734593 0.7913617401 0.8444621732 0.8688116131 
59.199999999999825 0.8891088929 0.7034974849 0.7922352822 0.8451751795 0.8694432145 
59.29999999999983 0.8896592161 0.7045200087 0.7931065688 0.8458857659 0.8700724324 
59.39999999999982 0.8902073420 0.7055410304 0.7939756031 0.8465939394 0.8706992752 
59.49999999999982 0.8907532795 0.7065605502 0.7948423885 0.8472997070 0.8713237512 
59.599999999999824 0.8912970374 0.7075785681 0.7957069283 0.8480030757 0.8719458687 
59.699999999999825 0.8918386242 0.7085950841 0.7965692257 0.8487040525 0.8725656359 
59.79999999999983 0.8923780488 0.7096100981 0.7974292841 0.8494026442 0.8731830611 
59.89999999999982 0.8929153197 0.7106236101 0.7982871068 0.8500988579 0.8737981526 
59.99999999999982 0.8934504455 0.7116356203 0.7991426970 0.8507927005 0.8744109184 
60.099999999999824 0.8939834348 0.7126461284 0.7999960580 0.8514841789 0.8750213667 
60.19999999999982 0.8945142961 0.7136551347 0.8008471932 0.8521733000 0.8756295058 
60.29999999999982 0.8950430379 0.7146626390 0.8016961059 0.8528600706 0.8762353437 
60.39999999999982 0.8955696687 0.7156686413 0.8025427992 0.8535444977 0.8768388885 
60.49999999999982 0.8960941969 0.7166731417 0.8033872767 0.8542265881 0.8774401483 
60.599999999999824 0.8966166309 0.7176761402 0.8042295414 0.8549063487 0.8780391311 
60.69999999999982 0.8971369791 0.7186776367 0.8050695968 0.8555837862 0.8786358450 
60.79999999999982 0.8976552497 0.7196776313 0.8059074461 0.8562589076 0.8792302980 
60.89999999999982 0.8981714512 0.7206761240 0.8067430926 0.8569317196 0.8798224980 
60.999999999999815 0.8986855916 0.7216731147 0.8075765396 0.8576022290 0.8804124530 
61.09999999999982 0.8991976794 0.7226686035 0.8084077905 0.8582704426 0.8810001709 
61.19999999999982 0.8997077226 0.7236625903 0.8092368485 0.8589363672 0.8815856596 
61.29999999999982 0.9002157295 0.7246550752 0.8100637168 0.8596000096 0.8821689270 
61.39999999999982 0.9007217081 0.7256460581 0.8108883989 0.8602613764 0.8827499811 
61.499999999999815 0.9012256666 0.7266355391 0.8117108980 0.8609204744 0.8833288295 
61.59999999999982 0.9017276130 0.7276235182 0.8125312174 0.8615773103 0.8839054801 
61.69999999999982 0.9022275553 0.7286099953 0.8133493604 0.8622318908 0.8844799407 
61.79999999999981 0.9027255016 0.7295949705 0.8141653302 0.8628842227 0.8850522191 
61.899999999999814 0.9032214599 0.7305784437 0.8149791303 0.8635343126 0.8856223230 
61.999999999999815 0.9037154380 0.7315604150 0.8157907638 0.8641821671 0.8861902601 
62.09999999999982 0.9042074438 0.7325408844 0.8166002342 0.8648277929 0.8867560381 
62.19999999999982 0.9046974854 0.7335198518 0.8174075446 0.8654711967 0.8873196647 
62.29999999999981 0.9051855704 0.7344973173 0.8182126983 0.8661123851 0.8878811476 
62.399999999999814 0.9056717067 0.7354732808 0.8190156988 0.8667513646 0.8884404943 
62.499999999999815 0.9061559021 0.7364477424 0.8198165492 0.8673881420 0.8889977125 
62.59999999999981 0.9066381643 0.7374207021 0.8206152529 0.8680227237 0.8895528098 
62.69999999999981 0.9071185011 0.7383921598 0.8214118131 0.8686551163 0.8901057936 
62.79999999999981 0.9075969201 0.7393621155 0.8222062332 0.8692853265 0.8906566716 
62.899999999999814 0.9080734290 0.7403305694 0.8229985165 0.8699133607 0.8912054512 
62.999999999999815 0.9085480354 0.7412975212 0.8237886662 0.8705392255 0.8917521400 
63.09999999999981 0.9090207469 0.7422629712 0.8245766856 0.8711629274 0.8922967454 
63.19999999999981 0.9094915712 0.7432269192 0.8253625781 0.8717844730 0.8928392748 
63.29999999999981 0.9099605156 0.7441893653 0.8261463469 0.8724038686 0.8933797356 
63.39999999999981 0.9104275877 0.7451503094 0.8269279954 0.8730211208 0.8939181354 
63.49999999999981 0.9108927951 0.7461097516 0.8277075268 0.8736362361 0.8944544813 
63.59999999999981 0.9113561450 0.7470676918 0.8284849444 0.8742492209 0.8949887809 
63.69999999999981 0.9118176451 0.7480241301 0.8292602516 0.8748600817 0.8955210413 
63.79999999999981 0.9122773026 0.7489790665 0.8300334516 0.8754688249 0.8960512700 
63.89999999999981 0.9127351248 0.7499325009 0.8308045477 0.8760754568 0.8965794742 
63.99999999999981 0.9131911192 0.7508844334 0.8315735432 0.8766799840 0.8971056612 
64.09999999999981 0.9136452931 0.7518348639 0.8323404415 0.8772824128 0.8976298382 
64.1999999999998 0.9140976536 0.7527837925 0.8331052457 0.8778827495 0.8981520124 
64.29999999999981 0.9145482080 0.7537312191 0.8338679593 0.8784810006 0.8986721910 
64.3999999999998 0.9149969636 0.7546771439 0.8346285854 0.8790771724 0.8991903812 
64.4999999999998 0.9154439275 0.7556215666 0.8353871275 0.8796712712 0.8997065902 
64.59999999999981 0.9158891069 0.7565644875 0.8361435887 0.8802633034 0.9002208250 
64.6999999999998 0.9163325089 0.7575059064 0.8368979725 0.8808532752 0.9007330928 
64.79999999999981 0.9167741406 0.7584458233 0.8376502820 0.8814411930 0.9012434007 
64.8999999999998 0.9172140091 0.7593842383 0.8384005206 0.8820270630 0.9017517557 
64.9999999999998 0.9176521213 0.7603211514 0.8391486916 0.8826108915 0.9022581649 
65.0999999999998 0.9180884844 0.7612565625 0.8398947983 0.8831926849 0.9027626352 
65.1999999999998 0.9185231053 0.7621904717 0.8406388440 0.8837724492 0.9032651738 
65.29999999999981 0.9189559910 0.7631228789 0.8413808319 0.8843501908 0.9037657875 
65.3999999999998 0.9193871483 0.7640537842 0.8421207654 0.8849259159 0.9042644833 
65.4999999999998 0.9198165842 0.7649831876 0.8428586478 0.8854996307 0.9047612682 
65.5999999999998 0.9202443056 0.7659110890 0.8435944823 0.8860713413 0.9052561490 
65.6999999999998 0.9206703193 0.7668374885 0.8443282723 0.8866410540 0.9057491327 
65.7999999999998 0.9210946321 0.7677623860 0.8450600211 0.8872087749 0.9062402260 
65.8999999999998 0.9215172508 0.7686857816 0.8457897319 0.8877745102 0.9067294360 
65.9999999999998 0.9219381822 0.7696076753 0.8465174080 0.8883382660 0.9072167693 
66.0999999999998 0.9223574330 0.7705280670 0.8472430528 0.8889000485 0.9077022328 
66.1999999999998 0.9227750099 0.7714469568 0.8479666695 0.8894598638 0.9081858332 
66.2999999999998 0.9231909197 0.7723643446 0.8486882615 0.8900177179 0.9086675774 
66.3999999999998 0.9236051689 0.7732802305 0.8494078320 0.8905736169 0.9091474720 
66.4999999999998 0.9240177642 0.7741946144 0.8501253844 0.8911275670 0.9096255238 
66.5999999999998 0.9244287121 0.7751074964 0.8508409218 0.8916795742 0.9101017395 
66.69999999999979 0.9248380194 0.7760188765 0.8515544477 0.8922296445 0.9105761257 
66.7999999999998 0.9252456925 0.7769287546 0.8522659654 0.8927777840 0.9110486892 
66.8999999999998 0.9256517379 0.7778371308 0.8529754780 0.8933239987 0.9115194364 
66.9999999999998 0.9260561622 0.7787440051 0.8536829890 0.8938682946 0.9119883741 
67.0999999999998 0.9264589718 0.7796493774 0.8543885015 0.8944106778 0.9124555089 
67.19999999999979 0.9268601732 0.7805532477 0.8550920190 0.8949511541 0.9129208472 
67.2999999999998 0.9272597727 0.7814556162 0.8557935447 0.8954897296 0.9133843957 
67.39999999999979 0.9276577769 0.7823564826 0.8564930819 0.8960264102 0.9138461609 
67.4999999999998 0.9280541919 0.7832558472 0.8571906338 0.8965612019 0.9143061492 
67.5999999999998 0.9284490243 0.7841537098 0.8578862039 0.8970941106 0.9147643673 
67.69999999999979 0.9288422803 0.7850500704 0.8585797954 0.8976251422 0.9152208214 
67.7999999999998 0.9292339662 0.7859449292 0.8592714115 0.8981543026 0.9156755182 
67.89999999999979 0.9296240883 0.7868382859 0.8599610557 0.8986815978 0.9161284639 
67.9999999999998 0.9300126528 0.7877301408 0.8606487311 0.8992070335 0.9165796651 
68.0999999999998 0.9303996660 0.7886204937 0.8613344411 0.8997306158 0.9170291280 
68.19999999999979 0.9307851339 0.7895093446 0.8620181889 0.9002523503 0.9174768591 
68.29999999999978 0.9311690629 0.7903966936 0.8626999780 0.9007722430 0.9179228647 
68.39999999999979 0.9315514591 0.7912825407 0.8633798115 0.9012902997 0.9183671511 
68.4999999999998 0.9319323285 0.7921668858 0.8640576928 0.9018065261 0.9188097246 
68.5999999999998 0.9323116772 0.7930497290 0.8647336251 0.9023209282 0.9192505915 
68.69999999999979 0.9326895114 0.7939310703 0.8654076118 0.9028335117 0.9196897581 
68.79999999999978 0.9330658371 0.7948109096 0.8660796561 0.9033442823 0.9201272306 
68.89999999999979 0.9334406603 0.7956892469 0.8667497614 0.9038532458 0.9205630151 
68.99999999999979 0.9338139869 0.7965660823 0.8674179310 0.9043604080 0.9209971180 
69.0999999999998 0.9341858231 0.7974414158 0.8680841681 0.9048657747 0.9214295454 
69.19999999999979 0.9345561747 0.7983152474 0.8687484760 0.9053693514 0.9218603034 
69.29999999999978 0.9349250476 0.7991875770 0.8694108581 0.9058711440 0.9222893982 
69.39999999999979 0.9352924478 0.8000584046 0.8700713176 0.9063711581 0.9227168359 
69.49999999999979 0.9356583812 0.8009277303 0.8707298578 0.9068693995 0.9231426227 
69.5999999999998 0.9360228535 0.8017955541 0.8713864821 0.9073658737 0.9235667645 
69.69999999999979 0.9363858707 0.8026618760 0.8720411936 0.9078605865 0.9239892674 
69.79999999999978 0.9367474385 0.8035266959 0.8726939958 0.9083535435 0.9244101376 
69.89999999999978 0.9371075627 0.8043900138 0.8733448920 0.9088447503 0.9248293809 
69.99999999999979 0.9374662491 0.8052518298 0.8739938853 0.9093342125 0.9252470035 
70.0999999999998 0.9378235035 0.8061121439 0.8746409791 0.9098219358 0.9256630112 
70.19999999999979 0.9381793315 0.8069709560 0.8752861768 0.9103079257 0.9260774101 
70.29999999999978 0.9385337388 0.8078282662 0.8759294815 0.9107921878 0.9264902061 
70.39999999999978 0.9388867312 0.8086840745 0.8765708967 0.9112747277 0.9269014050 
70.49999999999979 0.9392383142 0.8095383808 0.8772104255 0.9117555510 0.9273110129 
70.59999999999978 0.9395884935 0.8103911851 0.8778480714 0.9122346631 0.9277190356 
70.69999999999979 0.9399372747 0.8112424876 0.8784838375 0.9127120696 0.9281254789 
70.79999999999978 0.9402846634 0.8120922880 0.8791177272 0.9131877760 0.9285303487 
70.89999999999978 0.9406306651 0.8129405866 0.8797497438 0.9136617878 0.9289336509 
70.99999999999979 0.9409752854 0.8137873832 0.8803798906 0.9141341105 0.9293353912 
71.09999999999978 0.9413185297 0.8146326778 0.8810081709 0.9146047496 0.9297355753 
71.19999999999979 0.9416604037 0.8154764706 0.8816345879 0.9150737105 0.9301342092 
71.29999999999978 0.9420009127 0.8163187613 0.8822591450 0.9155409987 0.9305312985 
71.39999999999978 0.9423400622 0.8171595502 0.8828818455 0.9160066196 0.9309268489 
71.49999999999977 0.9426778577 0.8179988371 0.8835026926 0.9164705786 0.9313208662 
71.59999999999978 0.9430143044 0.8188366220 0.8841216897 0.9169328812 0.9317133561 
71.69999999999979 0.9433494079 0.8196729051 0.8847388400 0.9173935327 0.9321043242 
71.79999999999978 0.9436831735 0.8205076861 0.8853541469 0.9178525385 0.9324937761 
71.89999999999978 0.9440156066 0.8213409653 0.8859676136 0.9183099040 0.9328817176 
71.99999999999977 0.9443467123 0.8221727424 0.8865792435 0.9187656346 0.9332681542 
72.09999999999978 0.9446764961 0.8230030177 0.8871890399 0.9192197355 0.9336530915 
72.19999999999978 0.9450049633 0.8238317910 0.8877970059 0.9196722122 0.9340365351 
72.29999999999978 0.9453321190 0.8246590624 0.8884031450 0.9201230699 0.9344184906 
72.39999999999978 0.9456579685 0.8254848318 0.8890074605 0.9205723139 0.9347989634 
72.49999999999977 0.9459825171 0.8263090993 0.8896099555 0.9210199495 0.9351779592 
72.59999999999978 0.9463057699 0.8271318648 0.8902106335 0.9214659821 0.9355554834 
72.69999999999978 0.9466277321 0.8279531284 0.8908094978 0.9219104168 0.9359315415 
72.79999999999978 0.9469484088 0.8287728901 0.8914065515 0.9223532590 0.9363061389 
72.89999999999978 0.9472678052 0.8295911498 0.8920017980 0.9227945138 0.9366792812 
72.99999999999977 0.9475859265 0.8304079076 0.8925952407 0.9232341865 0.9370509737 
73.09999999999977 0.9479027776 0.8312231634 0.8931868828 0.9236722822 0.9374212218 
73.19999999999978 0.9482183636 0.8320369173 0.8937767275 0.9241088063 0.9377900310 
73.29999999999978 0.9485326897 0.8328491693 0.8943647783 0.9245437639 0.9381574066 
73.39999999999978 0.9488457608 0.8336599193 0.8949510384 0.9249771601 0.9385233540 
73.49999999999977 0.9491575820 0.8344691674 0.8955355110 0.9254090001 0.9388878785 
73.59999999999977 0.9494681582 0.8352769135 0.8961181996 0.9258392890 0.9392509854 
73.69999999999978 0.9497774944 0.8360831577 0.8966991073 0.9262680321 0.9396126800 
73.79999999999977 0.9500855956 0.8368879000 0.8972782376 0.9266952344 0.9399729676 
73.89999999999978 0.9503924667 0.8376911403 0.8978555936 0.9271209009 0.9403318535 
73.99999999999977 0.9506981126 0.8384928786 0.8984311787 0.9275450369 0.9406893429 
74.09999999999977 0.9510025382 0.8392931151 0.8990049961 0.9279676474 0.9410454411 
74.19999999999978 0.9513057483 0.8400918496 0.8995770493 0.9283887375 0.9414001532 
74.29999999999977 0.9516077479 0.8408890821 0.9001473414 0.9288083122 0.9417534845 
74.39999999999978 0.9519085417 0.8416848127 0.9007158757 0.9292263765 0.9421054401 
74.49999999999977 0.9522081346 0.8424790414 0.9012826557 0.9296429355 0.9424560252 
74.59999999999977 0.9525065313 0.8432717681 0.9018476845 0.9300579942 0.9428052448 
74.69999999999978 0.9528037367 0.8440629929 0.9024109654 0.9304715576 0.9431531043 
74.79999999999977 0.9530997555 0.8448527157 0.9029725018 0.9308836308 0.9434996086 
74.89999999999976 0.9533945924 0.8456409366 0.9035322969 0.9312942185 0.9438447628 
74.99999999999977 0.9536882522 0.8464276556 0.9040903541 0.9317033260 0.9441885720 
75.09999999999977 0.9539807395 0.8472128726 0.9046466766 0.9321109580 0.9445310413 
75.19999999999976 0.9542720591 0.8479965877 0.9052012678 0.9325171195 0.9448721756 
75.29999999999977 0.9545622155 0.8487788008 0.9057541309 0.9329218155 0.9452119801 
75.39999999999976 0.9548512135 0.8495595120 0.9063052692 0.9333250508 0.9455504597 
75.49999999999977 0.9551390577 0.8503387213 0.9068546860 0.9337268303 0.9458876193 
75.59999999999977 0.9554257526 0.8511164286 0.9074023847 0.9341271591 0.9462234640 
75.69999999999976 0.9557113029 0.8518926340 0.9079483685 0.9345260418 0.9465579987 
75.79999999999977 0.9559957131 0.8526673374 0.9084926407 0.9349234834 0.9468912284 
75.89999999999976 0.9562789878 0.8534405389 0.9090352046 0.9353194887 0.9472231578 
75.99999999999977 0.9565611315 0.8542122384 0.9095760636 0.9357140625 0.9475537921 
76.09999999999977 0.9568421487 0.8549824360 0.9101152208 0.9361072097 0.9478831359 
76.19999999999976 0.9571220439 0.8557511317 0.9106526797 0.9364989351 0.9482111942 
76.29999999999977 0.9574008217 0.8565183254 0.9111884434 0.9368892434 0.9485379718 
76.39999999999976 0.9576784864 0.8572840172 0.9117225153 0.9372781395 0.9488634736 
76.49999999999976 0.9579550426 0.8580482070 0.9122548988 0.9376656281 0.9491877043 
76.59999999999977 0.9582304946 0.8588108950 0.9127855970 0.9380517140 0.9495106689 
76.69999999999976 0.9585048468 0.8595720809 0.9133146133 0.9384364019 0.9498323719 
76.79999999999976 0.9587781036 0.8603317649 0.9138419510 0.9388196965 0.9501528182 
76.89999999999976 0.9590502695 0.8610899470 0.9143676134 0.9392016025 0.9504720126 
76.99999999999976 0.9593213488 0.8618466271 0.9148916037 0.9395821247 0.9507899597 
77.09999999999977 0.9595913457 0.8626018053 0.9154139253 0.9399612677 0.9511066644 
77.19999999999976 0.9598602647 0.8633554816 0.9159345815 0.9403390363 0.9514221312 
77.29999999999976 0.9601281100 0.8641076559 0.9164535756 0.9407154350 0.9517363648 
77.39999999999976 0.9603948859 0.8648583283 0.9169709108 0.9410904685 0.9520493700 
77.49999999999976 0.9606605967 0.8656074987 0.9174865905 0.9414641415 0.9523611513 
77.59999999999977 0.9609252466 0.8663551672 0.9180006179 0.9418364586 0.9526717134 
77.69999999999976 0.9611888400 0.8671013338 0.9185129964 0.9422074244 0.9529810609 
77.79999999999976 0.9614513809 0.8678459984 0.9190237292 0.9425770434 0.9532891984 
77.89999999999976 0.9617128736 0.8685891610 0.9195328197 0.9429453204 0.9535961304 
77.99999999999976 0.9619733223 0.8693308218 0.9200402711 0.9433122597 0.9539018616 
78.09999999999975 0.9622327311 0.8700709806 0.9205460868 0.9436778661 0.9542063965 
78.19999999999976 0.9624911042 0.8708096374 0.9210502700 0.9440421440 0.9545097396 
78.29999999999976 0.9627484458 0.8715467923 0.9215528240 0.9444050980 0.9548118955 
78.39999999999975 0.9630047599 0.8722824453 0.9220537522 0.9447667326 0.9551128685 
78.49999999999976 0.9632600507 0.8730165963 0.9225530578 0.9451270523 0.9554126633 
78.59999999999975 0.9635143222 0.8737492454 0.9230507441 0.9454860616 0.9557112843 
78.69999999999976 0.9637675785 0.8744803925 0.9235468144 0.9458437649 0.9560087358 
78.79999999999976 0.9640198237 0.8752100377 0.9240412720 0.9462001668 0.9563050225 
78.89999999999975 0.9642710618 0.8759381810 0.9245341203 0.9465552716 0.9566001486 
78.99999999999976 0.9645212968 0.8766648223 0.9250253624 0.9469090839 0.9568941187 
79.09999999999975 0.9647705327 0.8773899617 0.9255150018 0.9472616081 0.9571869370 
79.19999999999976 0.9650187736 0.8781135991 0.9260030417 0.9476128485 0.9574786079 
79.29999999999976 0.9652660233 0.8788357346 0.9264894853 0.9479628096 0.9577691359 
79.39999999999975 0.9655122859 0.8795563681 0.9269743361 0.9483114957 0.9580585252 
79.49999999999976 0.9657575653 0.8802754997 0.9274575972 0.9486589113 0.9583467801 
79.59999999999975 0.9660018653 0.8809931294 0.9279392721 0.9490050606 0.9586339051 
79.69999999999975 0.9662451900 0.8817092571 0.9284193639 0.9493499481 0.9589199043 
79.79999999999976 0.9664875433 0.8824238829 0.9288978760 0.9496935781 0.9592047821 
79.89999999999975 0.9667289289 0.8831370068 0.9293748117 0.9500359548 0.9594885427 
79.99999999999974 0.9669693508 0.8838486287 0.9298501742 0.9503770827 0.9597711904 
80.09999999999975 0.9672088127 0.8845587486 0.9303239669 0.9507169660 0.9600527293 
80.19999999999975 0.9674473186 0.8852673667 0.9307961931 0.9510556089 0.9603331638 
80.29999999999976 0.9676848723 0.8859744828 0.9312668561 0.9513930158 0.9606124980 
80.39999999999975 0.9679214775 0.8866800969 0.9317359591 0.9517291909 0.9608907361 
80.49999999999974 0.9681571381 0.8873842091 0.9322035055 0.9520641385 0.9611678823 
80.59999999999975 0.9683918578 0.8880868194 0.9326694985 0.9523978627 0.9614439408 
80.69999999999975 0.9686256404 0.8887879277 0.9331339415 0.9527303678 0.9617189156 
80.79999999999976 0.9688584895 0.8894875341 0.9335968377 0.9530616581 0.9619928109 
80.89999999999975 0.9690904090 0.8901856385 0.9340581905 0.9533917376 0.9622656309 
80.99999999999974 0.9693214026 0.8908822410 0.9345180031 0.9537206106 0.9625373795 
81.09999999999975 0.9695514739 0.8915773415 0.9349762788 0.9540482812 0.9628080610 
81.19999999999975 0.9697806267 0.8922709402 0.9354330210 0.9543747536 0.9630776793 
81.29999999999974 0.9700088645 0.8929630368 0.9358882329 0.9547000320 0.9633462385 
81.39999999999975 0.9702361911 0.8936536316 0.9363419179 0.9550241204 0.9636137427 
81.49999999999974 0.9704626101 0.8943427243 0.9367940791 0.9553470229 0.9638801959 
81.59999999999974 0.9706881251 0.8950303152 0.9372447200 0.9556687437 0.9641456021 
81.69999999999975 0.9709127397 0.8957164041 0.9376938438 0.9559892869 0.9644099652 
81.79999999999974 0.9711364575 0.8964009911 0.9381414538 0.9563086565 0.9646732893 
81.89999999999975 0.9713592821 0.8970840761 0.9385875533 0.9566268566 0.9649355784 
81.99999999999974 0.9715812171 0.8977656592 0.9390321457 0.9569438912 0.9651968363 
82.09999999999974 0.9718022660 0.8984457403 0.9394752341 0.9572597643 0.9654570671 
82.19999999999975 0.9720224324 0.8991243195 0.9399168219 0.9575744801 0.9657162746 
82.29999999999974 0.9722417197 0.8998013968 0.9403569125 0.9578880424 0.9659744627 
82.39999999999975 0.9724601315 0.9004769721 0.9407955090 0.9582004553 0.9662316354 
82.49999999999974 0.9726776713 0.9011510455 0.9412326148 0.9585117228 0.9664877965 
82.59999999999974 0.9728943426 0.9018236169 0.9416682332 0.9588218488 0.9667429498 
82.69999999999975 0.9731101488 0.9024946864 0.9421023675 0.9591308374 0.9669970994 
82.79999999999974 0.9733250934 0.9031642540 0.9425350209 0.9594386923 0.9672502488 
82.89999999999974 0.9735391798 0.9038323196 0.9429661969 0.9597454176 0.9675024021 
82.99999999999974 0.9737524115 0.9044988833 0.9433958986 0.9600510172 0.9677535630 
83.09999999999974 0.9739647918 0.9051639450 0.9438241293 0.9603554950 0.9680037353 
83.19999999999973 0.9741763242 0.9058275048 0.9442508925 0.9606588548 0.9682529228 
83.29999999999974 0.9743870120 0.9064895626 0.9446761913 0.9609611006 0.9685011292 
83.39999999999974 0.9745968587 0.9071501185 0.9451000291 0.9612622362 0.9687483583 
83.49999999999974 0.9748058675 0.9078091725 0.9455224091 0.9615622654 0.9689946138 
83.59999999999974 0.9750140418 0.9084667245 0.9459433347 0.9618611922 0.9692398995 
83.69999999999973 0.9752213851 0.9091227746 0.9463628091 0.9621590202 0.9694842191 
83.79999999999974 0.9754279004 0.9097773228 0.9467808356 0.9624557535 0.9697275763 
83.89999999999974 0.9756335913 0.9104303690 0.9471974177 0.9627513956 0.9699699747 
83.99999999999974 0.9758384609 0.9110819132 0.9476125584 0.9630459505 0.9702114181 
84.09999999999974 0.9760425126 0.9117319556 0.9480262612 0.9633394218 0.9704519100 
84.19999999999973 0.9762457496 0.9123804959 0.9484385293 0.9636318134 0.9706914542 
84.29999999999974 0.9764481752 0.9130275344 0.9488493660 0.9639231290 0.9709300542 
84.39999999999974 0.9766497925 0.9136730709 0.9492587747 0.9642133723 0.9711677137 
84.49999999999973 0.9768506050 0.9143171054 0.9496667586 0.9645025471 0.9714044363 
84.59999999999974 0.9770506156 0.9149596381 0.9500733210 0.9647906570 0.9716402256 
84.69999999999973 0.9772498277 0.9156006687 0.9504784652 0.9650777058 0.9718750851 
84.79999999999973 0.9774482445 0.9162401975 0.9508821946 0.9653636971 0.9721090184 
84.89999999999974 0.9776458690 0.9168782243 0.9512845123 0.9656486346 0.9723420291 
84.99999999999973 0.9778427045 0.9175147491 0.9516854218 0.9659325219 0.9725741207 
85.09999999999974 0.9780387542 0.9181497720 0.9520849262 0.9662153627 0.9728052967 
85.19999999999973 0.9782340211 0.9187832930 0.9524830290 0.9664971607 0.9730355607 
85.29999999999973 0.9784285084 0.9194153120 0.9528797333 0.9667779194 0.9732649161 
85.39999999999974 0.9786222192 0.9200458291 0.9532750425 0.9670576424 0.9734933664 
85.49999999999973 0.9788151566 0.9206748443 0.9536689600 0.9673363333 0.9737209151 
85.59999999999974 0.9790073237 0.9213023575 0.9540614889 0.9676139957 0.9739475657 
85.69999999999973 0.9791987236 0.9219283687 0.9544526326 0.9678906332 0.9741733216 
85.79999999999973 0.9793893593 0.9225528780 0.9548423943 0.9681662493 0.9743981862 
85.89999999999974 0.9795792339 0.9231758854 0.9552307775 0.9684408476 0.9746221630 
85.99999999999973 0.9797683504 0.9237973909 0.9556177853 0.9687144315 0.9748452553 
86.09999999999972 0.9799567118 0.9244173944 0.9560034210 0.9689870046 0.9750674666 
86.19999999999973 0.9801443212 0.9250358959 0.9563876881 0.9692585704 0.9752888003 
86.29999999999973 0.9803311815 0.9256528955 0.9567705897 0.9695291324 0.9755092596 
86.39999999999972 0.9805172958 0.9262683932 0.9571521292 0.9697986940 0.9757288481 
86.49999999999973 0.9807026671 0.9268823890 0.9575323098 0.9700672586 0.9759475690 
86.59999999999972 0.9808872982 0.9274948828 0.9579111348 0.9703348298 0.9761654256 
86.69999999999973 0.9810711922 0.9281058746 0.9582886076 0.9706014110 0.9763824213 
86.79999999999973 0.9812543520 0.9287153645 0.9586647315 0.9708670056 0.9765985594 
86.89999999999972 0.9814367805 0.9293233525 0.9590395097 0.9711316169 0.9768138431 
86.99999999999973 0.9816184806 0.9299298385 0.9594129455 0.9713952485 0.9770282759 
87.09999999999972 0.9817994554 0.9305348226 0.9597850423 0.9716579036 0.9772418608 
87.19999999999973 0.9819797075 0.9311383048 0.9601558033 0.9719195856 0.9774546013 
87.29999999999973 0.9821592400 0.9317402850 0.9605252318 0.9721802979 0.9776665005 
87.39999999999972 0.9823380557 0.9323407632 0.9608933312 0.9724400439 0.9778775617 
87.49999999999973 0.9825161575 0.9329397396 0.9612601046 0.9726988268 0.9780877881 
87.59999999999972 0.9826935482 0.9335372140 0.9616255555 0.9729566499 0.9782971829 
87.69999999999972 0.9828702307 0.9341331864 0.9619896871 0.9732135166 0.9785057493 
87.79999999999973 0.9830462077 0.9347276569 0.9623525027 0.9734694302 0.9787134906 
87.89999999999972 0.9832214821 0.9353206255 0.9627140056 0.9737243939 0.9789204098 
87.99999999999972 0.9833960568 0.9359120921 0.9630741992 0.9739784110 0.9791265101 
88.09999999999972 0.9835699345 0.9365020568 0.9634330866 0.9742314847 0.9793317948 
88.19999999999972 0.9837431179 0.9370905195 0.9637906712 0.9744836183 0.9795362669 
88.29999999999973 0.9839156099 0.9376774803 0.9641469563 0.9747348150 0.9797399295 
88.39999999999972 0.9840874133 0.9382629391 0.9645019452 0.9749850780 0.9799427859 
88.49999999999972 0.9842585306 0.9388468961 0.9648556412 0.9752344105 0.9801448390 
88.59999999999972 0.9844289648 0.9394293510 0.9652080475 0.9754828156 0.9803460920 
88.69999999999972 0.9845987186 0.9400103041 0.9655591676 0.9757302966 0.9805465480 
88.79999999999973 0.9847677946 0.9405897552 0.9659090046 0.9759768567 0.9807462100 
88.89999999999972 0.9849361955 0.9411677043 0.9662575619 0.9762224989 0.9809450811 
88.99999999999972 0.9851039241 0.9417441515 0.9666048428 0.9764672263 0.9811431644 
89.09999999999972 0.9852709830 0.9423190968 0.9669508505 0.9767110422 0.9813404628 
89.19999999999972 0.9854373750 0.9428925401 0.9672955884 0.9769539496 0.9815369795 
89.29999999999971 0.9856031026 0.9434644815 0.9676390597 0.9771959516 0.9817327173 
89.39999999999972 0.9857681685 0.9440349209 0.9679812678 0.9774370512 0.9819276794 
89.49999999999972 0.9859325754 0.9446038585 0.9683222160 0.9776772516 0.9821218687 
89.59999999999971 0.9860963259 0.9451712940 0.9686619075 0.9779165558 0.9823152883 
89.69999999999972 0.9862594227 0.9457372276 0.9690003456 0.9781549668 0.9825079409 
89.79999999999971 0.9864218682 0.9463016593 0.9693375337 0.9783924877 0.9826998298 
89.89999999999972 0.9865836652 0.9468645891 0.9696734751 0.9786291214 0.9828909576 
89.99999999999972 0.9867448162 0.9474260169 0.9700081729 0.9788648710 0.9830813275 
90.09999999999971 0.9869053238 0.9479859427 0.9703416306 0.9790997395 0.9832709424 
90.19999999999972 0.9870651906 0.9485443666 0.9706738515 0.9793337298 0.9834598051 
90.29999999999971 0.9872244191 0.9491012886 0.9710048387 0.9795668448 0.9836479185 
90.39999999999972 0.9873830118 0.9496567086 0.9713345957 0.9797990877 0.9838352856 
90.49999999999972 0.9875409714 0.9502106267 0.9716631257 0.9800304612 0.9840219093 
90.59999999999971 0.9876983003 0.9507630429 0.9719904320 0.9802609682 0.9842077924 
90.69999999999972 0.9878550011 0.9513139571 0.9723165179 0.9804906118 0.9843929377 
90.79999999999971 0.9880110763 0.9518633694 0.9726413867 0.9807193948 0.9845773481 
90.89999999999971 0.9881665283 0.9524112797 0.9729650418 0.9809473201 0.9847610265 
90.99999999999972 0.9883213596 0.9529576881 0.9732874863 0.9811743905 0.9849439757 
91.09999999999971 0.9884755728 0.9535025945 0.9736087236 0.9814006089 0.9851261986 
91.1999999999997 0.9886291703 0.9540459990 0.9739287571 0.9816259781 0.9853076978 
91.29999999999971 0.9887821545 0.9545879016 0.9742475899 0.9818505011 0.9854884763 
91.39999999999971 0.9889345280 0.9551283022 0.9745652254 0.9820741805 0.9856685367 
91.49999999999972 0.9890862930 0.9556672009 0.9748816669 0.9822970192 0.9858478820 
91.59999999999971 0.9892374522 0.9562045977 0.9751969176 0.9825190200 0.9860265148 
91.6999999999997 0.9893880078 0.9567404925 0.9755109810 0.9827401857 0.9862044379 
91.79999999999971 0.9895379624 0.9572748853 0.9758238602 0.9829605190 0.9863816541 
91.89999999999971 0.9896873182 0.9578077762 0.9761355586 0.9831800226 0.9865581661 
91.99999999999972 0.9898360778 0.9583391652 0.9764460795 0.9833986994 0.9867339766 
92.09999999999971 0.9899842434 0.9588690522 0.9767554261 0.9836165520 0.9869090884 
92.1999999999997 0.9901318174 0.9593974373 0.9770636018 0.9838335832 0.9870835041 
92.29999999999971 0.9902788023 0.9599243205 0.9773706098 0.9840497956 0.9872572265 
92.39999999999971 0.9904252003 0.9604497017 0.9776764535 0.9842651920 0.9874302582 
92.4999999999997 0.9905710138 0.9609735810 0.9779811362 0.9844797750 0.9876026019 
92.59999999999971 0.9907162452 0.9614959583 0.9782846611 0.9846935472 0.9877742603 
92.6999999999997 0.9908608967 0.9620168337 0.9785870315 0.9849065114 0.9879452361 
92.7999999999997 0.9910049706 0.9625362071 0.9788882508 0.9851186700 0.9881155318 
92.89999999999971 0.9911484694 0.9630540787 0.9791883222 0.9853300259 0.9882851502 
92.9999999999997 0.9912913952 0.9635704482 0.9794872490 0.9855405815 0.9884540938 
93.09999999999971 0.9914337504 0.9640853158 0.9797850346 0.9857503396 0.9886223654 
93.1999999999997 0.9915755373 0.9645986815 0.9800816822 0.9859593025 0.9887899674 
93.2999999999997 0.9917167580 0.9651105453 0.9803771952 0.9861674730 0.9889569025 
93.39999999999971 0.9918574149 0.9656209071 0.9806715767 0.9863748535 0.9891231733 
93.4999999999997 0.9919975103 0.9661297669 0.9809648302 0.9865814467 0.9892887823 
93.59999999999971 0.9921370463 0.9666371249 0.9812569589 0.9867872550 0.9894537322 
93.6999999999997 0.9922760251 0.9671429808 0.9815479660 0.9869922809 0.9896180255 
93.7999999999997 0.9924144492 0.9676473349 0.9818378550 0.9871965270 0.9897816648 
93.89999999999971 0.9925523205 0.9681501870 0.9821266291 0.9873999958 0.9899446526 
93.9999999999997 0.9926896414 0.9686515371 0.9824142916 0.9876026897 0.9901069914 
94.0999999999997 0.9928264140 0.9691513853 0.9827008458 0.9878046112 0.9902686837 
94.1999999999997 0.9929626406 0.9696497316 0.9829862950 0.9880057627 0.9904297322 
94.2999999999997 0.9930983233 0.9701465760 0.9832706425 0.9882061467 0.9905901392 
94.3999999999997 0.9932334642 0.9706419183 0.9835538916 0.9884057656 0.9907499074 
94.4999999999997 0.9933680656 0.9711357588 0.9838360455 0.9886046217 0.9909090391 
94.5999999999997 0.9935021296 0.9716280973 0.9841171076 0.9888027176 0.9910675369 
94.6999999999997 0.9936356584 0.9721189339 0.9843970812 0.9890000556 0.9912254032 
94.7999999999997 0.9937686540 0.9726082685 0.9846759696 0.9891966381 0.9913826405 
94.8999999999997 0.9939011186 0.9730961012 0.9849537760 0.9893924674 0.9915392513 
94.9999999999997 0.9940330544 0.9735824319 0.9852305039 0.9895875458 0.9916952380 
95.0999999999997 0.9941644634 0.9740672607 0.9855061563 0.9897818757 0.9918506030 
95.1999999999997 0.9942953478 0.9745505876 0.9857807368 0.9899754595 0.9920053488 
95.2999999999997 0.9944257095 0.9750324125 0.9860542484 0.9901682994 0.9921594778 
95.3999999999997 0.9945555509 0.9755127355 0.9863266947 0.9903603977 0.9923129923 
95.4999999999997 0.9946848738 0.9759915565 0.9865980788 0.9905517566 0.9924658949 
95.5999999999997 0.9948136804 0.9764688756 0.9868684040 0.9907423786 0.9926181879 
95.69999999999969 0.9949419727 0.9769446928 0.9871376737 0.9909322658 0.9927698737 
95.7999999999997 0.9950697528 0.9774190080 0.9874058911 0.9911214204 0.9929209547 
95.8999999999997 0.9951970227 0.9778918213 0.9876730595 0.9913098447 0.9930714331 
95.99999999999969 0.9953237845 0.9783631326 0.9879391823 0.9914975409 0.9932213115 
96.0999999999997 0.9954500403 0.9788329420 0.9882042627 0.9916845112 0.9933705922 
96.19999999999969 0.9955757919 0.9793012495 0.9884683041 0.9918707578 0.9935192774 
96.2999999999997 0.9957010414 0.9797680550 0.9887313096 0.9920562828 0.9936673696 
96.3999999999997 0.9958257909 0.9802333586 0.9889932827 0.9922410885 0.9938148710 
96.49999999999969 0.9959500424 0.9806971602 0.9892542266 0.9924251770 0.9939617840 
96.5999999999997 0.9960737977 0.9811594599 0.9895141446 0.9926085503 0.9941081110 
96.69999999999969 0.9961970590 0.9816202576 0.9897730400 0.9927912107 0.9942538541 
96.7999999999997 0.9963198281 0.9820795534 0.9900309161 0.9929731603 0.9943990157 
96.8999999999997 0.9964421071 0.9825373473 0.9902877762 0.9931544010 0.9945435981 
96.99999999999969 0.9965638978 0.9829936392 0.9905436236 0.9933349351 0.9946876036 
97.0999999999997 0.9966852023 0.9834484292 0.9907984616 0.9935147646 0.9948310344 
97.19999999999969 0.9968060225 0.9839017172 0.9910522935 0.9936938915 0.9949738928 
97.29999999999968 0.9969263603 0.9843535033 0.9913051226 0.9938723180 0.9951161811 
97.3999999999997 0.9970462177 0.9848037875 0.9915569522 0.9940500459 0.9952579016 
97.49999999999969 0.9971655965 0.9852525697 0.9918077855 0.9942270774 0.9953990563 
97.59999999999968 0.9972844987 0.9856998500 0.9920576260 0.9944034144 0.9955396477 
97.69999999999969 0.9974029262 0.9861456283 0.9923064768 0.9945790590 0.9956796779 
97.79999999999968 0.9975208808 0.9865899047 0.9925543412 0.9947540131 0.9958191492 
97.8999999999997 0.9976383645 0.9870326792 0.9928012227 0.9949282787 0.9959580636 
97.99999999999969 0.9977553792 0.9874739517 0.9930471244 0.9951018577 0.9960964236 
98.09999999999968 0.9978719267 0.9879137223 0.9932920496 0.9952747521 0.9962342312 
98.19999999999969 0.9979880088 0.9883519909 0.9935360018 0.9954469638 0.9963714887 
98.29999999999968 0.9981036275 0.9887887576 0.9937789840 0.9956184947 0.9965081982 
98.3999999999997 0.9982187845 0.9892240223 0.9940209998 0.9957893467 0.9966443619 
98.49999999999969 0.9983334819 0.9896577851 0.9942620522 0.9959595217 0.9967799820 
98.59999999999968 0.9984477212 0.9900900460 0.9945021448 0.9961290216 0.9969150606 
98.69999999999969 0.9985615045 0.9905208049 0.9947412806 0.9962978483 0.9970495999 
98.79999999999968 0.9986748335 0.9909500619 0.9949794631 0.9964660035 0.9971836020 
98.89999999999968 0.9987877100 0.9913778170 0.9952166955 0.9966334891 0.9973170692 
98.99999999999969 0.9989001358 0.9918040701 0.9954529812 0.9968003070 0.9974500034 
99.09999999999968 0.9990121128 0.9922288212 0.9956883234 0.9969664589 0.9975824069 
99.19999999999968 0.9991236427 0.9926520704 0.9959227254 0.9971319467 0.9977142818 
99.29999999999968 0.9992347273 0.9930738177 0.9961561905 0.9972967721 0.9978456301 
99.39999999999968 0.9993453684 0.9934940631 0.9963887221 0.9974609369 0.9979764540 
99.49999999999969 0.9994555678 0.9939128065 0.9966203233 0.9976244428 0.9981067556 
99.59999999999968 0.9995653272 0.9943300479 0.9968509976 0.9977872917 0.9982365369 
99.69999999999968 0.9996746483 0.9947457874 0.9970807482 0.9979494852 0.9983658001 
99.79999999999968 0.9997835330 0.9951600250 0.9973095784 0.9981110250 0.9984945473 
99.89999999999968 0.9998919830 0.9955727606 0.9975374914 0.9982719128 0.9986227804 


==> examplecut.dat <==
n s1 s2 s3 s4 s5 s6 s7 s8 s9 s10 
0 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 0.6702842880 
10 0.6187437814 0.6187437814 0.7261180479 0.6187437814 0.7866026833 0.6702842880 0.7866026833 0.6187437814 0.6702842880 0.7866026833 
20 0.4867055188 0.7261180479 0.6702842880 0.5711664049 0.7866026833 0.5711664049 0.6702842880 0.6187437814 0.5711664049 0.8521256057 
30 0.5711664049 0.7261180479 0.5711664049 0.5272474195 0.6702842880 0.5272474195 0.6702842880 0.6187437814 0.4867055188 0.7866026833 
40 0.5711664049 0.6187437814 0.5711664049 0.5272474195 0.6187437814 0.5711664049 0.6702842880 0.6187437814 0.5272474195 0.6702842880 
50 0.5711664049 0.8521256057 0.5711664049 0.5711664049 0.6187437814 0.5272474195 0.6702842880 0.6187437814 0.5272474195 0.6187437814 
60 0.4867055188 0.9231064975 0.6702842880 0.5272474195 0.4867055188 0.6187437814 0.7261180479 0.5272474195 0.4867055188 0.7261180479 
70 0.4867055188 0.9231064975 0.7261180479 0.4867055188 0.5272474195 0.6702842880 0.6187437814 0.5711664049 0.4492810267 0.7866026833 
80 0.4147342350 1.0000000000 0.7866026833 0.5272474195 0.6187437814 0.6702842880 0.5272474195 0.5272474195 0.4147342350 0.7261180479 
90 0.4867055188 1.0000000000 0.8521256057 0.5711664049 0.5272474195 0.6187437814 0.3828438671 0.5711664049 0.4492810267 0.6702842880 
100 0.5272474195 1.0000000000 0.8521256057 0.6702842880 0.4492810267 0.7866026833 0.4147342350 0.3828438671 0.4867055188 0.6187437814 
110 0.4492810267 1.0000000000 0.8521256057 0.6702842880 0.4147342350 0.9231064975 0.4147342350 0.3534056612 0.4492810267 0.6187437814 
120 0.5272474195 1.0000000000 0.8521256057 0.5272474195 0.3828438671 0.9231064975 0.4492810267 0.3828438671 0.4867055188 0.4867055188 
130 0.4492810267 1.0000000000 0.8521256057 0.5272474195 0.3011460131 0.7866026833 0.3828438671 0.4147342350 0.4492810267 0.4867055188 
140 0.4867055188 1.0000000000 1.0000000000 0.6187437814 0.2779898414 0.8521256057 0.3262310621 0.3534056612 0.3534056612 0.5272474195 
150 0.4492810267 1.0000000000 1.0000000000 0.6702842880 0.2779898414 0.8521256057 0.3262310621 0.4147342350 0.3011460131 0.5711664049 
160 0.4147342350 1.0000000000 1.0000000000 0.6187437814 0.3011460131 0.7261180479 0.3828438671 0.3534056612 0.3262310621 0.5711664049 
170 0.3534056612 1.0000000000 1.0000000000 0.6187437814 0.3011460131 0.7866026833 0.3534056612 0.3011460131 0.3011460131 0.4492810267 
180 0.4492810267 1.0000000000 1.0000000000 0.6187437814 0.3262310621 0.7261180479 0.3534056612 0.3262310621 0.3011460131 0.4492810267 
190 0.5711664049 1.0000000000 1.0000000000 0.6702842880 0.2368822620 0.7866026833 0.3534056612 0.3011460131 0.2779898414 0.4492810267 
200 0.6187437814 1.0000000000 1.0000000000 0.6702842880 0.2566142288 0.6702842880 0.4147342350 0.2186675552 0.2368822620 0.4492810267 
210 0.6702842880 1.0000000000 1.0000000000 0.5711664049 0.2368822620 0.5711664049 0.4867055188 0.2018534410 0.2368822620 0.4492810267 
220 0.6702842880 1.0000000000 1.0000000000 0.4867055188 0.1863322229 0.4867055188 0.4492810267 0.2368822620 0.3011460131 0.3534056612 
230 0.7261180479 1.0000000000 1.0000000000 0.4147342350 0.1720044857 0.5272474195 0.4147342350 0.2779898414 0.3534056612 0.3262310621 
240 0.7261180479 1.0000000000 1.0000000000 0.3828438671 0.1587784583 0.4492810267 0.4147342350 0.3828438671 0.3828438671 0.4147342350 
250 0.7261180479 1.0000000000 1.0000000000 0.3534056612 0.1863322229 0.4147342350 0.4147342350 0.3534056612 0.3011460131 0.3828438671 
260 0.9231064975 1.0000000000 1.0000000000 0.3011460131 0.1720044857 0.3828438671 0.4147342350 0.3534056612 0.3534056612 0.3828438671 
270 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.2018534410 0.3262310621 0.4867055188 0.3262310621 0.3534056612 0.4147342350 
280 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.1863322229 0.3262310621 0.5272474195 0.3534056612 0.3262310621 0.3828438671 
290 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.2018534410 0.3534056612 0.5711664049 0.3262310621 0.3828438671 0.3828438671 
300 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.2186675552 0.3534056612 0.4867055188 0.3828438671 0.4147342350 0.3534056612 
310 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.2186675552 0.3011460131 0.4492810267 0.3262310621 0.4867055188 0.3534056612 
320 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.2018534410 0.3534056612 0.4867055188 0.3828438671 0.5272474195 0.3262310621 
330 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.1587784583 0.3262310621 0.4147342350 0.3262310621 0.4492810267 0.4147342350 
340 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.1863322229 0.3828438671 0.3828438671 0.3828438671 0.4492810267 0.4867055188 
350 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.1720044857 0.3534056612 0.3262310621 0.3011460131 0.4147342350 0.3828438671 
360 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.1587784583 0.3534056612 0.3262310621 0.3011460131 0.3828438671 0.3534056612 
370 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.1352991900 0.3262310621 0.2779898414 0.3828438671 0.3011460131 0.3828438671 
380 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.1248955614 0.2566142288 0.2779898414 0.3828438671 0.3534056612 0.3534056612 
390 1.0000000000 1.0000000000 1.0000000000 0.4147342350 0.1064267059 0.2566142288 0.2566142288 0.4147342350 0.3262310621 0.3534056612 
400 1.0000000000 1.0000000000 1.0000000000 0.4492810267 0.1064267059 0.2368822620 0.2566142288 0.4492810267 0.3011460131 0.4147342350 
410 1.0000000000 1.0000000000 1.0000000000 0.4147342350 0.1152919042 0.2779898414 0.2186675552 0.5711664049 0.2566142288 0.4867055188 
420 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.1248955614 0.2018534410 0.1720044857 0.5711664049 0.2368822620 0.6187437814 
430 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.1587784583 0.1863322229 0.1863322229 0.5711664049 0.2566142288 0.6702842880 
440 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.1352991900 0.2018534410 0.2368822620 0.6187437814 0.1863322229 0.6702842880 
450 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.1152919042 0.2368822620 0.3011460131 0.5272474195 0.2018534410 0.8521256057 
460 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.1064267059 0.2779898414 0.3262310621 0.4867055188 0.1863322229 0.7866026833 
470 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.1152919042 0.3262310621 0.2368822620 0.4492810267 0.2018534410 0.9231064975 
480 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0982431837 0.3262310621 0.2368822620 0.4492810267 0.2018534410 1.0000000000 
490 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0906889212 0.3011460131 0.3011460131 0.3828438671 0.2018534410 1.0000000000 
500 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.1064267059 0.3534056612 0.3828438671 0.3828438671 0.2018534410 1.0000000000 
510 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.1152919042 0.4492810267 0.3534056612 0.3828438671 0.2186675552 1.0000000000 
520 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0982431837 0.4867055188 0.3534056612 0.3262310621 0.2186675552 1.0000000000 
530 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.1152919042 0.4492810267 0.4492810267 0.2779898414 0.2368822620 1.0000000000 
540 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.1152919042 0.5711664049 0.4492810267 0.2368822620 0.2186675552 1.0000000000 
550 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0837155324 0.6187437814 0.4147342350 0.2186675552 0.1863322229 1.0000000000 
560 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0772783519 0.7261180479 0.4867055188 0.2368822620 0.1720044857 1.0000000000 
570 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0837155324 0.8521256057 0.3828438671 0.3011460131 0.1720044857 1.0000000000 
580 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0837155324 0.9231064975 0.4492810267 0.3262310621 0.1863322229 1.0000000000 
590 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0837155324 0.9231064975 0.4147342350 0.3534056612 0.1863322229 1.0000000000 
600 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0837155324 1.0000000000 0.4492810267 0.3011460131 0.1863322229 1.0000000000 
610 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0772783519 1.0000000000 0.4147342350 0.2566142288 0.1863322229 1.0000000000 
620 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.0837155324 1.0000000000 0.3262310621 0.2018534410 0.1587784583 1.0000000000 
630 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0837155324 1.0000000000 0.3534056612 0.1863322229 0.1720044857 1.0000000000 
640 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0906889212 1.0000000000 0.4147342350 0.1720044857 0.2186675552 1.0000000000 
650 1.0000000000 1.0000000000 1.0000000000 0.1863322229 0.1064267059 1.0000000000 0.3534056612 0.1720044857 0.2368822620 1.0000000000 
660 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.1064267059 1.0000000000 0.3534056612 0.2018534410 0.2186675552 1.0000000000 
670 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.1064267059 1.0000000000 0.3262310621 0.2368822620 0.1863322229 1.0000000000 
680 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.1152919042 1.0000000000 0.3262310621 0.2566142288 0.1720044857 1.0000000000 
690 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.1152919042 1.0000000000 0.3534056612 0.2368822620 0.1465694265 1.0000000000 
700 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0982431837 1.0000000000 0.3011460131 0.2368822620 0.1465694265 1.0000000000 
710 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0982431837 1.0000000000 0.3011460131 0.2186675552 0.1587784583 1.0000000000 
720 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0982431837 1.0000000000 0.3262310621 0.2368822620 0.1352991900 1.0000000000 
730 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0982431837 1.0000000000 0.2779898414 0.2368822620 0.1152919042 1.0000000000 
740 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0837155324 1.0000000000 0.2186675552 0.2368822620 0.0837155324 1.0000000000 
750 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0713361488 1.0000000000 0.2186675552 0.2566142288 0.0982431837 1.0000000000 
760 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0713361488 1.0000000000 0.2186675552 0.2368822620 0.0982431837 1.0000000000 
770 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0713361488 1.0000000000 0.2186675552 0.2368822620 0.0982431837 1.0000000000 
780 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0772783519 1.0000000000 0.1720044857 0.1863322229 0.1152919042 1.0000000000 
790 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0713361488 1.0000000000 0.2186675552 0.2186675552 0.0906889212 1.0000000000 
800 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0607873590 1.0000000000 0.2368822620 0.2018534410 0.0837155324 1.0000000000 
810 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0561132061 1.0000000000 0.3011460131 0.2186675552 0.0772783519 1.0000000000 
820 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0607873590 1.0000000000 0.2566142288 0.2018534410 0.1064267059 1.0000000000 
830 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0658508624 1.0000000000 0.2368822620 0.2566142288 0.1248955614 1.0000000000 
840 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0561132061 1.0000000000 0.2186675552 0.2566142288 0.1064267059 1.0000000000 
850 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.2368822620 0.2566142288 0.0772783519 1.0000000000 
860 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0658508624 1.0000000000 0.2566142288 0.2566142288 0.0837155324 1.0000000000 
870 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.2368822620 0.2018534410 0.0772783519 1.0000000000 
880 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0517984651 1.0000000000 0.2018534410 0.1863322229 0.0713361488 1.0000000000 
890 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0478154997 1.0000000000 0.2186675552 0.2018534410 0.0607873590 1.0000000000 
900 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0478154997 1.0000000000 0.2186675552 0.1863322229 0.0561132061 1.0000000000 
910 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0478154997 1.0000000000 0.2566142288 0.1720044857 0.0478154997 1.0000000000 
920 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0478154997 1.0000000000 0.2779898414 0.1720044857 0.0517984651 1.0000000000 
930 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0517984651 1.0000000000 0.3011460131 0.1863322229 0.0607873590 1.0000000000 
940 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0478154997 1.0000000000 0.2779898414 0.2186675552 0.0713361488 1.0000000000 
950 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0441387984 1.0000000000 0.3534056612 0.2566142288 0.0607873590 1.0000000000 
960 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0407448116 1.0000000000 0.3262310621 0.2779898414 0.0658508624 1.0000000000 
970 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0407448116 1.0000000000 0.3828438671 0.2779898414 0.0658508624 1.0000000000 
980 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0347196973 1.0000000000 0.4147342350 0.3262310621 0.0658508624 1.0000000000 
990 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0347196973 1.0000000000 0.3828438671 0.3828438671 0.0713361488 1.0000000000 
1000 1.0000000000 1.0000000000 1.0000000000 0.2368822620 0.0347196973 1.0000000000 0.3534056612 0.3828438671 0.0713361488 1.0000000000 
1010 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0295855431 1.0000000000 0.3828438671 0.3828438671 0.0772783519 1.0000000000 
1020 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0320499782 1.0000000000 0.4492810267 0.3262310621 0.0658508624 1.0000000000 
1030 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0320499782 1.0000000000 0.4867055188 0.3828438671 0.0772783519 1.0000000000 
1040 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0347196973 1.0000000000 0.5272474195 0.3534056612 0.0658508624 1.0000000000 
1050 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0320499782 1.0000000000 0.6187437814 0.3534056612 0.0607873590 1.0000000000 
1060 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0347196973 1.0000000000 0.5711664049 0.3534056612 0.0561132061 1.0000000000 
1070 1.0000000000 1.0000000000 1.0000000000 0.4147342350 0.0441387984 1.0000000000 0.5272474195 0.3534056612 0.0561132061 1.0000000000 
1080 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0517984651 1.0000000000 0.4867055188 0.3534056612 0.0658508624 1.0000000000 
1090 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0407448116 1.0000000000 0.4867055188 0.3534056612 0.0561132061 1.0000000000 
1100 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0517984651 1.0000000000 0.4492810267 0.3828438671 0.0561132061 1.0000000000 
1110 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0517984651 1.0000000000 0.4867055188 0.3534056612 0.0478154997 1.0000000000 
1120 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.3828438671 0.4492810267 0.0478154997 1.0000000000 
1130 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0561132061 1.0000000000 0.3534056612 0.3828438671 0.0478154997 1.0000000000 
1140 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0658508624 1.0000000000 0.2779898414 0.4492810267 0.0561132061 1.0000000000 
1150 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0772783519 1.0000000000 0.3011460131 0.4492810267 0.0441387984 1.0000000000 
1160 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0837155324 1.0000000000 0.2779898414 0.4147342350 0.0478154997 1.0000000000 
1170 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0772783519 1.0000000000 0.2779898414 0.4147342350 0.0441387984 1.0000000000 
1180 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0772783519 1.0000000000 0.2779898414 0.3534056612 0.0441387984 1.0000000000 
1190 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0837155324 1.0000000000 0.3262310621 0.3534056612 0.0478154997 1.0000000000 
1200 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0772783519 1.0000000000 0.3011460131 0.3534056612 0.0517984651 1.0000000000 
1210 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0658508624 1.0000000000 0.2186675552 0.4147342350 0.0478154997 1.0000000000 
1220 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.2368822620 0.4492810267 0.0561132061 1.0000000000 
1230 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.2368822620 0.3534056612 0.0561132061 1.0000000000 
1240 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0658508624 1.0000000000 0.3011460131 0.3534056612 0.0517984651 1.0000000000 
1250 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0607873590 1.0000000000 0.3262310621 0.4492810267 0.0561132061 1.0000000000 
1260 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0607873590 1.0000000000 0.2779898414 0.6187437814 0.0478154997 1.0000000000 
1270 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0561132061 1.0000000000 0.2779898414 0.6702842880 0.0478154997 1.0000000000 
1280 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0441387984 1.0000000000 0.2368822620 0.6702842880 0.0407448116 1.0000000000 
1290 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0478154997 1.0000000000 0.2368822620 0.6187437814 0.0407448116 1.0000000000 
1300 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0441387984 1.0000000000 0.2779898414 0.7866026833 0.0347196973 1.0000000000 
1310 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0407448116 1.0000000000 0.2368822620 0.7866026833 0.0407448116 1.0000000000 
1320 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0376118004 1.0000000000 0.2368822620 0.7866026833 0.0407448116 1.0000000000 
1330 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0407448116 1.0000000000 0.2186675552 0.7866026833 0.0376118004 1.0000000000 
1340 1.0000000000 1.0000000000 1.0000000000 0.3262310621 0.0407448116 1.0000000000 0.1720044857 0.6702842880 0.0407448116 1.0000000000 
1350 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0441387984 1.0000000000 0.1465694265 0.7866026833 0.0376118004 1.0000000000 
1360 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0347196973 1.0000000000 0.1587784583 0.8521256057 0.0347196973 1.0000000000 
1370 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0407448116 1.0000000000 0.1587784583 0.7866026833 0.0441387984 1.0000000000 
1380 1.0000000000 1.0000000000 1.0000000000 0.3828438671 0.0407448116 1.0000000000 0.1720044857 0.8521256057 0.0441387984 1.0000000000 
1390 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0441387984 1.0000000000 0.1720044857 1.0000000000 0.0517984651 1.0000000000 
1400 1.0000000000 1.0000000000 1.0000000000 0.3534056612 0.0561132061 1.0000000000 0.1465694265 1.0000000000 0.0658508624 1.0000000000 
1410 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0517984651 1.0000000000 0.1352991900 1.0000000000 0.0561132061 1.0000000000 
1420 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0517984651 1.0000000000 0.1352991900 1.0000000000 0.0561132061 1.0000000000 
1430 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0658508624 1.0000000000 0.1465694265 1.0000000000 0.0441387984 1.0000000000 
1440 1.0000000000 1.0000000000 1.0000000000 0.2779898414 0.0517984651 1.0000000000 0.1352991900 1.0000000000 0.0441387984 1.0000000000 
1450 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0561132061 1.0000000000 0.1465694265 1.0000000000 0.0441387984 1.0000000000 
1460 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0517984651 1.0000000000 0.1720044857 1.0000000000 0.0320499782 1.0000000000 
1470 1.0000000000 1.0000000000 1.0000000000 0.3011460131 0.0517984651 1.0000000000 0.1863322229 1.0000000000 0.0320499782 1.0000000000 
1480 1.0000000000 1.0000000000 1.0000000000 0.2566142288 0.0607873590 1.0000000000 0.2186675552 1.0000000000 0.0376118004 1.0000000000 
1490 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0607873590 1.0000000000 0.2368822620 1.0000000000 0.0407448116 1.0000000000 
1500 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.0658508624 1.0000000000 0.2566142288 1.0000000000 0.0376118004 1.0000000000 
1510 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.0561132061 1.0000000000 0.2368822620 1.0000000000 0.0376118004 1.0000000000 
1520 1.0000000000 1.0000000000 1.0000000000 0.1720044857 0.0441387984 1.0000000000 0.2018534410 1.0000000000 0.0320499782 1.0000000000 
1530 1.0000000000 1.0000000000 1.0000000000 0.1465694265 0.0441387984 1.0000000000 0.2186675552 1.0000000000 0.0376118004 1.0000000000 
1540 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0561132061 1.0000000000 0.2368822620 1.0000000000 0.0407448116 1.0000000000 
1550 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0517984651 1.0000000000 0.2368822620 1.0000000000 0.0376118004 1.0000000000 
1560 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0607873590 1.0000000000 0.2018534410 1.0000000000 0.0478154997 1.0000000000 
1570 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0561132061 1.0000000000 0.1720044857 1.0000000000 0.0441387984 1.0000000000 
1580 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0517984651 1.0000000000 0.1587784583 1.0000000000 0.0376118004 1.0000000000 
1590 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0441387984 1.0000000000 0.1465694265 1.0000000000 0.0407448116 1.0000000000 
1600 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0407448116 1.0000000000 0.1465694265 1.0000000000 0.0376118004 1.0000000000 
1610 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0407448116 1.0000000000 0.1248955614 1.0000000000 0.0376118004 1.0000000000 
1620 1.0000000000 1.0000000000 1.0000000000 0.0982431837 0.0441387984 1.0000000000 0.1152919042 1.0000000000 0.0441387984 1.0000000000 
1630 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0347196973 1.0000000000 0.1064267059 1.0000000000 0.0561132061 1.0000000000 
1640 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0407448116 1.0000000000 0.0982431837 1.0000000000 0.0607873590 1.0000000000 
1650 1.0000000000 1.0000000000 1.0000000000 0.1465694265 0.0407448116 1.0000000000 0.1248955614 1.0000000000 0.0658508624 1.0000000000 
1660 1.0000000000 1.0000000000 1.0000000000 0.1465694265 0.0295855431 1.0000000000 0.1248955614 1.0000000000 0.0713361488 1.0000000000 
1670 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0376118004 1.0000000000 0.1352991900 1.0000000000 0.0772783519 1.0000000000 
1680 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0407448116 1.0000000000 0.1152919042 1.0000000000 0.0713361488 1.0000000000 
1690 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0376118004 1.0000000000 0.1152919042 1.0000000000 0.0713361488 1.0000000000 
1700 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0376118004 1.0000000000 0.1152919042 1.0000000000 0.0713361488 1.0000000000 
1710 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0320499782 1.0000000000 0.1064267059 1.0000000000 0.0713361488 1.0000000000 
1720 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0320499782 1.0000000000 0.1152919042 1.0000000000 0.1064267059 1.0000000000 
1730 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0320499782 1.0000000000 0.1352991900 1.0000000000 0.1064267059 1.0000000000 
1740 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0320499782 1.0000000000 0.1587784583 1.0000000000 0.1152919042 1.0000000000 
1750 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0376118004 1.0000000000 0.1720044857 1.0000000000 0.1352991900 1.0000000000 
1760 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0407448116 1.0000000000 0.2186675552 1.0000000000 0.1352991900 1.0000000000 
1770 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0376118004 1.0000000000 0.2566142288 1.0000000000 0.1587784583 1.0000000000 
1780 1.0000000000 1.0000000000 1.0000000000 0.1720044857 0.0407448116 1.0000000000 0.2186675552 1.0000000000 0.1720044857 1.0000000000 
1790 1.0000000000 1.0000000000 1.0000000000 0.1863322229 0.0561132061 1.0000000000 0.2186675552 1.0000000000 0.1720044857 1.0000000000 
1800 1.0000000000 1.0000000000 1.0000000000 0.2186675552 0.0607873590 1.0000000000 0.3262310621 1.0000000000 0.1863322229 1.0000000000 
1810 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.0517984651 1.0000000000 0.3534056612 1.0000000000 0.2186675552 1.0000000000 
1820 1.0000000000 1.0000000000 1.0000000000 0.2018534410 0.0517984651 1.0000000000 0.3534056612 1.0000000000 0.2186675552 1.0000000000 
1830 1.0000000000 1.0000000000 1.0000000000 0.1863322229 0.0561132061 1.0000000000 0.3828438671 1.0000000000 0.1863322229 1.0000000000 
1840 1.0000000000 1.0000000000 1.0000000000 0.1863322229 0.0517984651 1.0000000000 0.4147342350 1.0000000000 0.1863322229 1.0000000000 
1850 1.0000000000 1.0000000000 1.0000000000 0.1863322229 0.0441387984 1.0000000000 0.4867055188 1.0000000000 0.1863322229 1.0000000000 
1860 1.0000000000 1.0000000000 1.0000000000 0.1587784583 0.0376118004 1.0000000000 0.3828438671 1.0000000000 0.1863322229 1.0000000000 
1870 1.0000000000 1.0000000000 1.0000000000 0.1587784583 0.0320499782 1.0000000000 0.3011460131 1.0000000000 0.2186675552 1.0000000000 
1880 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0295855431 1.0000000000 0.3011460131 1.0000000000 0.2368822620 1.0000000000 
1890 1.0000000000 1.0000000000 1.0000000000 0.0982431837 0.0252105988 1.0000000000 0.2779898414 1.0000000000 0.2018534410 1.0000000000 
1900 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0273106071 1.0000000000 0.2566142288 1.0000000000 0.2018534410 1.0000000000 
1910 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0273106071 1.0000000000 0.2779898414 1.0000000000 0.2186675552 1.0000000000 
1920 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0252105988 1.0000000000 0.2566142288 1.0000000000 0.1720044857 1.0000000000 
1930 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0183058708 1.0000000000 0.2566142288 1.0000000000 0.1587784583 1.0000000000 
1940 1.0000000000 1.0000000000 1.0000000000 0.0982431837 0.0155989013 1.0000000000 0.2368822620 1.0000000000 0.1465694265 1.0000000000 
1950 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0143994471 1.0000000000 0.2779898414 1.0000000000 0.2018534410 1.0000000000 
1960 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0113266437 1.0000000000 0.3534056612 1.0000000000 0.2368822620 1.0000000000 
1970 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0104556984 1.0000000000 0.3534056612 1.0000000000 0.2368822620 1.0000000000 
1980 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0082244804 1.0000000000 0.3828438671 1.0000000000 0.1720044857 1.0000000000 
1990 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0089095683 1.0000000000 0.4492810267 1.0000000000 0.1587784583 1.0000000000 
2000 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0104556984 1.0000000000 0.3534056612 1.0000000000 0.1720044857 1.0000000000 
2010 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0096517231 1.0000000000 0.3262310621 1.0000000000 0.2018534410 1.0000000000 
2020 1.0000000000 1.0000000000 1.0000000000 0.0837155324 0.0096517231 1.0000000000 0.3011460131 1.0000000000 0.2566142288 1.0000000000 
2030 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0089095683 1.0000000000 0.3262310621 1.0000000000 0.2186675552 1.0000000000 
2040 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0104556984 1.0000000000 0.2779898414 1.0000000000 0.2566142288 1.0000000000 
2050 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0113266437 1.0000000000 0.2566142288 1.0000000000 0.2779898414 1.0000000000 
2060 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0096517231 1.0000000000 0.2368822620 1.0000000000 0.2779898414 1.0000000000 
2070 1.0000000000 1.0000000000 1.0000000000 0.0607873590 0.0089095683 1.0000000000 0.2018534410 1.0000000000 0.2779898414 1.0000000000 
2080 1.0000000000 1.0000000000 1.0000000000 0.0607873590 0.0096517231 1.0000000000 0.2186675552 1.0000000000 0.2368822620 1.0000000000 
2090 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0113266437 1.0000000000 0.1863322229 1.0000000000 0.2566142288 1.0000000000 
2100 1.0000000000 1.0000000000 1.0000000000 0.0837155324 0.0122701376 1.0000000000 0.2186675552 1.0000000000 0.2566142288 1.0000000000 
2110 1.0000000000 1.0000000000 1.0000000000 0.0658508624 0.0132922232 1.0000000000 0.2186675552 1.0000000000 0.2566142288 1.0000000000 
2120 1.0000000000 1.0000000000 1.0000000000 0.0658508624 0.0132922232 1.0000000000 0.2186675552 1.0000000000 0.2368822620 1.0000000000 
2130 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0113266437 1.0000000000 0.2018534410 1.0000000000 0.2368822620 1.0000000000 
2140 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0089095683 1.0000000000 0.1863322229 1.0000000000 0.2779898414 1.0000000000 
2150 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0089095683 1.0000000000 0.1587784583 1.0000000000 0.1863322229 1.0000000000 
2160 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0082244804 1.0000000000 0.1465694265 1.0000000000 0.1720044857 1.0000000000 
2170 1.0000000000 1.0000000000 1.0000000000 0.1465694265 0.0082244804 1.0000000000 0.1587784583 1.0000000000 0.1863322229 1.0000000000 
2180 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0082244804 1.0000000000 0.1465694265 1.0000000000 0.2186675552 1.0000000000 
2190 1.0000000000 1.0000000000 1.0000000000 0.1248955614 0.0089095683 1.0000000000 0.1465694265 1.0000000000 0.2018534410 1.0000000000 
2200 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0104556984 1.0000000000 0.1152919042 1.0000000000 0.2018534410 1.0000000000 
2210 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0104556984 1.0000000000 0.1152919042 1.0000000000 0.1863322229 1.0000000000 
2220 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0096517231 1.0000000000 0.1064267059 1.0000000000 0.2018534410 1.0000000000 
2230 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0096517231 1.0000000000 0.1248955614 1.0000000000 0.1863322229 1.0000000000 
2240 1.0000000000 1.0000000000 1.0000000000 0.1352991900 0.0082244804 1.0000000000 0.1587784583 1.0000000000 0.1863322229 1.0000000000 
2250 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0096517231 1.0000000000 0.1352991900 1.0000000000 0.1720044857 1.0000000000 
2260 1.0000000000 1.0000000000 1.0000000000 0.1152919042 0.0113266437 1.0000000000 0.1064267059 1.0000000000 0.1863322229 1.0000000000 
2270 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0096517231 1.0000000000 0.0982431837 1.0000000000 0.2018534410 1.0000000000 
2280 1.0000000000 1.0000000000 1.0000000000 0.1064267059 0.0104556984 1.0000000000 0.1152919042 1.0000000000 0.2018534410 1.0000000000 
2290 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0089095683 1.0000000000 0.1248955614 1.0000000000 0.2368822620 1.0000000000 
2300 1.0000000000 1.0000000000 1.0000000000 0.0906889212 0.0089095683 1.0000000000 0.1352991900 1.0000000000 0.2368822620 1.0000000000 
2310 1.0000000000 1.0000000000 1.0000000000 0.0713361488 0.0089095683 1.0000000000 0.1152919042 1.0000000000 0.2779898414 1.0000000000 
2320 1.0000000000 1.0000000000 1.0000000000 0.0607873590 0.0075920713 1.0000000000 0.1064267059 1.0000000000 0.3534056612 1.0000000000 
2330 1.0000000000 1.0000000000 1.0000000000 0.0517984651 0.0082244804 1.0000000000 0.0982431837 1.0000000000 0.3534056612 1.0000000000 
2340 1.0000000000 1.0000000000 1.0000000000 0.0658508624 0.0104556984 1.0000000000 0.0837155324 1.0000000000 0.4147342350 1.0000000000 
2350 1.0000000000 1.0000000000 1.0000000000 0.0772783519 0.0104556984 1.0000000000 0.0837155324 1.0000000000 0.3828438671 1.0000000000 
2360 1.0000000000 1.0000000000 1.0000000000 0.0607873590 0.0122701376 1.0000000000 0.0837155324 1.0000000000 0.4492810267 1.0000000000 
2370 1.0000000000 1.0000000000 1.0000000000 0.0478154997 0.0082244804 1.0000000000 0.0906889212 1.0000000000 0.4867055188 1.0000000000 
2380 1.0000000000 1.0000000000 1.0000000000 0.0478154997 0.0070082904 1.0000000000 0.0906889212 1.0000000000 0.4147342350 1.0000000000 
2390 1.0000000000 1.0000000000 1.0000000000 0.0441387984 0.0064693984 1.0000000000 0.1064267059 1.0000000000 0.4867055188 1.0000000000 
2400 1.0000000000 1.0000000000 1.0000000000 0.0441387984 0.0059719437 1.0000000000 0.0906889212 1.0000000000 0.5272474195 1.0000000000 
2410 1.0000000000 1.0000000000 1.0000000000 0.0441387984 0.0064693984 1.0000000000 0.0772783519 1.0000000000 0.4867055188 1.0000000000 
2420 1.0000000000 1.0000000000 1.0000000000 0.0478154997 0.0064693984 1.0000000000 0.0772783519 1.0000000000 0.4867055188 1.0000000000 
2430 1.0000000000 1.0000000000 1.0000000000 0.0441387984 0.0055127400 1.0000000000 0.0658508624 1.0000000000 0.4492810267 1.0000000000 
2440 1.0000000000 1.0000000000 1.0000000000 0.0517984651 0.0064693984 1.0000000000 0.0478154997 1.0000000000 0.4492810267 1.0000000000 
2450 1.0000000000 1.0000000000 1.0000000000 0.0517984651 0.0064693984 1.0000000000 0.0441387984 1.0000000000 0.3828438671 1.0000000000 
2460 1.0000000000 1.0000000000 1.0000000000 0.0478154997 0.0075920713 1.0000000000 0.0478154997 1.0000000000 0.3534056612 1.0000000000 
2470 1.0000000000 1.0000000000 1.0000000000 0.0407448116 0.0075920713 1.0000000000 0.0517984651 1.0000000000 0.3828438671 1.0000000000 
2480 1.0000000000 1.0000000000 1.0000000000 0.0376118004 0.0075920713 1.0000000000 0.0561132061 1.0000000000 0.3534056612 1.0000000000 
2490 1.0000000000 1.0000000000 1.0000000000 0.0376118004 0.0075920713 1.0000000000 0.0517984651 1.0000000000 0.3828438671 1.0000000000 
2500 1.0000000000 1.0000000000 1.0000000000 0.0407448116 0.0075920713 1.0000000000 0.0658508624 1.0000000000 0.3534056612 1.0000000000 
2510 1.0000000000 1.0000000000 1.0000000000 0.0407448116 0.0064693984 1.0000000000 0.0517984651 1.0000000000 0.3828438671 1.0000000000 
2520 1.0000000000 1.0000000000 1.0000000000 0.0376118004 0.0059719437 1.0000000000 0.0561132061 1.0000000000 0.3828438671 1.0000000000 
2530 1.0000000000 1.0000000000 1.0000000000 0.0407448116 0.0059719437 1.0000000000 0.0561132061 1.0000000000 0.3534056612 1.0000000000 
2540 1.0000000000 1.0000000000 1.0000000000 0.0407448116 0.0055127400 1.0000000000 0.0658508624 1.0000000000 0.3828438671 1.0000000000 
2550 1.0000000000 1.0000000000 1.0000000000 0.0441387984 0.0055127400 1.0000000000 0.0713361488 1.0000000000 0.4147342350 1.0000000000 
2560 1.0000000000 1.0000000000 1.0000000000 0.0347196973 0.0055127400 1.0000000000 0.0658508624 1.0000000000 0.3534056612 1.0000000000 
2570 1.0000000000 1.0000000000 1.0000000000 0.0295855431 0.0055127400 1.0000000000 0.0837155324 1.0000000000 0.3011460131 1.0000000000 
2580 1.0000000000 1.0000000000 1.0000000000 0.0252105988 0.0055127400 1.0000000000 0.0837155324 1.0000000000 0.3011460131 1.0000000000 
2590 1.0000000000 1.0000000000 1.0000000000 0.0273106071 0.0055127400 1.0000000000 0.0772783519 1.0000000000 0.3534056612 1.0000000000 
2600 1.0000000000 1.0000000000 1.0000000000 0.0295855431 0.0055127400 1.0000000000 0.0982431837 1.0000000000 0.4147342350 1.0000000000 
2610 1.0000000000 1.0000000000 1.0000000000 0.0295855431 0.0064693984 1.0000000000 0.0982431837 1.0000000000 0.4867055188 1.0000000000 
2620 1.0000000000 1.0000000000 1.0000000000 0.0295855431 0.0059719437 1.0000000000 0.0906889212 1.0000000000 0.4492810267 1.0000000000 
2630 1.0000000000 1.0000000000 1.0000000000 0.0347196973 0.0064693984 1.0000000000 0.0837155324 1.0000000000 0.4147342350 1.0000000000 
2640 1.0000000000 1.0000000000 1.0000000000 0.0295855431 0.0070082904 1.0000000000 0.0982431837 1.0000000000 0.4147342350 1.0000000000 
2650 1.0000000000 1.0000000000 1.0000000000 0.0252105988 0.0082244804 1.0000000000 0.0906889212 1.0000000000 0.3534056612 1.0000000000 
2660 1.0000000000 1.0000000000 1.0000000000 0.0252105988 0.0070082904 1.0000000000 0.0713361488 1.0000000000 0.3262310621 1.0000000000 
2670 1.0000000000 1.0000000000 1.0000000000 0.0232720676 0.0070082904 1.0000000000 0.0772783519 1.0000000000 0.3534056612 1.0000000000 
2680 1.0000000000 1.0000000000 1.0000000000 0.0232720676 0.0064693984 1.0000000000 0.0713361488 1.0000000000 0.3011460131 1.0000000000 
2690 1.0000000000 1.0000000000 1.0000000000 0.0252105988 0.0070082904 1.0000000000 0.0713361488 1.0000000000 0.3534056612 1.0000000000 
2700 1.0000000000 1.0000000000 1.0000000000 0.0198307247 0.0082244804 1.0000000000 0.0658508624 1.0000000000 0.4147342350 1.0000000000 
2710 1.0000000000 1.0000000000 1.0000000000 0.0198307247 0.0075920713 1.0000000000 0.0607873590 1.0000000000 0.4867055188 1.0000000000 
2720 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0064693984 1.0000000000 0.0607873590 1.0000000000 0.4492810267 1.0000000000 
2730 1.0000000000 1.0000000000 1.0000000000 0.0183058708 0.0059719437 1.0000000000 0.0607873590 1.0000000000 0.3828438671 1.0000000000 
2740 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0055127400 1.0000000000 0.0561132061 1.0000000000 0.3534056612 1.0000000000 
2750 1.0000000000 1.0000000000 1.0000000000 0.0183058708 0.0055127400 1.0000000000 0.0607873590 1.0000000000 0.4147342350 1.0000000000 
2760 1.0000000000 1.0000000000 1.0000000000 0.0183058708 0.0059719437 1.0000000000 0.0561132061 1.0000000000 0.3828438671 1.0000000000 
2770 1.0000000000 1.0000000000 1.0000000000 0.0183058708 0.0064693984 1.0000000000 0.0658508624 1.0000000000 0.3262310621 1.0000000000 
2780 1.0000000000 1.0000000000 1.0000000000 0.0198307247 0.0059719437 1.0000000000 0.0607873590 1.0000000000 0.2566142288 1.0000000000 
2790 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0064693984 1.0000000000 0.0713361488 1.0000000000 0.2018534410 1.0000000000 
2800 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0075920713 1.0000000000 0.0772783519 1.0000000000 0.2018534410 1.0000000000 
2810 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0082244804 1.0000000000 0.0607873590 1.0000000000 0.2018534410 1.0000000000 
2820 1.0000000000 1.0000000000 1.0000000000 0.0155989013 0.0082244804 1.0000000000 0.0713361488 1.0000000000 0.2186675552 1.0000000000 
2830 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0075920713 1.0000000000 0.0607873590 1.0000000000 0.2566142288 1.0000000000 
2840 1.0000000000 1.0000000000 1.0000000000 0.0155989013 0.0075920713 1.0000000000 0.0713361488 1.0000000000 0.3011460131 1.0000000000 
2850 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0082244804 1.0000000000 0.0561132061 1.0000000000 0.3011460131 1.0000000000 
2860 1.0000000000 1.0000000000 1.0000000000 0.0155989013 0.0064693984 1.0000000000 0.0658508624 1.0000000000 0.3011460131 1.0000000000 
2870 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0075920713 1.0000000000 0.0772783519 1.0000000000 0.3011460131 1.0000000000 
2880 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0075920713 1.0000000000 0.0772783519 1.0000000000 0.3262310621 1.0000000000 
2890 1.0000000000 1.0000000000 1.0000000000 0.0132922232 0.0070082904 1.0000000000 0.0837155324 1.0000000000 0.3828438671 1.0000000000 
2900 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0070082904 1.0000000000 0.0906889212 1.0000000000 0.3011460131 1.0000000000 
2910 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0070082904 1.0000000000 0.0906889212 1.0000000000 0.3534056612 1.0000000000 
2920 1.0000000000 1.0000000000 1.0000000000 0.0155989013 0.0082244804 1.0000000000 0.0658508624 1.0000000000 0.3534056612 1.0000000000 
2930 1.0000000000 1.0000000000 1.0000000000 0.0132922232 0.0075920713 1.0000000000 0.0658508624 1.0000000000 0.3262310621 1.0000000000 
2940 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0075920713 1.0000000000 0.0713361488 1.0000000000 0.3011460131 1.0000000000 
2950 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0064693984 1.0000000000 0.0772783519 1.0000000000 0.2566142288 1.0000000000 
2960 1.0000000000 1.0000000000 1.0000000000 0.0113266437 0.0055127400 1.0000000000 0.0772783519 1.0000000000 0.2368822620 1.0000000000 
2970 1.0000000000 1.0000000000 1.0000000000 0.0113266437 0.0064693984 1.0000000000 0.0772783519 1.0000000000 0.3011460131 1.0000000000 
2980 1.0000000000 1.0000000000 1.0000000000 0.0122701376 0.0064693984 1.0000000000 0.0772783519 1.0000000000 0.3262310621 1.0000000000 
2990 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0070082904 1.0000000000 0.0713361488 1.0000000000 0.3534056612 1.0000000000 
3000 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0070082904 1.0000000000 0.0837155324 1.0000000000 0.3011460131 1.0000000000 
3010 1.0000000000 1.0000000000 1.0000000000 0.0143994471 0.0089095683 1.0000000000 0.0772783519 1.0000000000 0.3262310621 1.0000000000 
3020 1.0000000000 1.0000000000 1.0000000000 0.0168982683 0.0104556984 1.0000000000 0.0906889212 1.0000000000 0.3534056612 1.0000000000 
3030 1.0000000000 1.0000000000 1.0000000000 0.0155989013 0.0089095683 1.0000000000 0.0837155324 1.0000000000 0.3828438671 1.0000000000 
3040 1.0000000000 1.0000000000 1.0000000000 0.0132922232 0.0089095683 1.0000000000 0.0837155324 1.0000000000 0.3534056612 1.0000000000 
3050 1.0000000000 1.0000000000 1.0000000000 0.0132922232 0.0089095683 1.0000000000 0.0713361488 1.0000000000 0.3011460131 1.0000000000 
3060 1.0000000000 1.0000000000 1.0000000000 0.0113266437 0.0096517231 1.0000000000 0.0658508624 1.0000000000 0.3011460131 1.0000000000 
3070 1.0000000000 1.0000000000 1.0000000000 0.0082244804 0.0096517231 1.0000000000 0.0561132061 1.0000000000 0.3011460131 1.0000000000 
3080 1.0000000000 1.0000000000 1.0000000000 0.0082244804 0.0089095683 1.0000000000 0.0517984651 1.0000000000 0.3011460131 1.0000000000 
3090 1.0000000000 1.0000000000 1.0000000000 0.0075920713 0.0075920713 1.0000000000 0.0517984651 1.0000000000 0.3534056612 1.0000000000 
3100 1.0000000000 1.0000000000 1.0000000000 0.0089095683 0.0082244804 1.0000000000 0.0478154997 1.0000000000 0.3011460131 1.0000000000 
3110 1.0000000000 1.0000000000 1.0000000000 0.0075920713 0.0075920713 1.0000000000 0.0478154997 1.0000000000 0.2779898414 1.0000000000 
3120 1.0000000000 1.0000000000 1.0000000000 0.0064693984 0.0070082904 1.0000000000 0.0407448116 1.0000000000 0.3011460131 1.0000000000 
3130 1.0000000000 1.0000000000 1.0000000000 0.0070082904 0.0064693984 1.0000000000 0.0376118004 1.0000000000 0.3828438671 1.0000000000 
3140 1.0000000000 1.0000000000 1.0000000000 0.0070082904 0.0055127400 1.0000000000 0.0441387984 1.0000000000 0.3262310621 1.0000000000 
3150 1.0000000000 1.0000000000 1.0000000000 0.0064693984 0.0055127400 1.0000000000 0.0517984651 1.0000000000 0.3262310621 1.0000000000 
3160 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0046975469 1.0000000000 0.0478154997 1.0000000000 0.3828438671 1.0000000000 
3170 1.0000000000 1.0000000000 1.0000000000 0.0059719437 0.0043363361 1.0000000000 0.0478154997 1.0000000000 0.3262310621 1.0000000000 
3180 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0046975469 1.0000000000 0.0376118004 1.0000000000 0.3262310621 1.0000000000 
3190 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0046975469 1.0000000000 0.0320499782 1.0000000000 0.3828438671 1.0000000000 
3200 1.0000000000 1.0000000000 1.0000000000 0.0050888461 0.0043363361 1.0000000000 0.0320499782 1.0000000000 0.4492810267 1.0000000000 
3210 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0050888461 1.0000000000 0.0376118004 1.0000000000 0.4147342350 1.0000000000 
3220 1.0000000000 1.0000000000 1.0000000000 0.0070082904 0.0043363361 1.0000000000 0.0376118004 1.0000000000 0.4147342350 1.0000000000 
3230 1.0000000000 1.0000000000 1.0000000000 0.0059719437 0.0046975469 1.0000000000 0.0295855431 1.0000000000 0.4867055188 1.0000000000 
3240 1.0000000000 1.0000000000 1.0000000000 0.0064693984 0.0050888461 1.0000000000 0.0295855431 1.0000000000 0.5272474195 1.0000000000 
3250 1.0000000000 1.0000000000 1.0000000000 0.0064693984 0.0046975469 1.0000000000 0.0232720676 1.0000000000 0.5272474195 1.0000000000 
3260 1.0000000000 1.0000000000 1.0000000000 0.0082244804 0.0046975469 1.0000000000 0.0252105988 1.0000000000 0.5272474195 1.0000000000 
3270 1.0000000000 1.0000000000 1.0000000000 0.0096517231 0.0050888461 1.0000000000 0.0232720676 1.0000000000 0.4492810267 1.0000000000 
3280 1.0000000000 1.0000000000 1.0000000000 0.0104556984 0.0059719437 1.0000000000 0.0214825968 1.0000000000 0.4147342350 1.0000000000 
3290 1.0000000000 1.0000000000 1.0000000000 0.0104556984 0.0064693984 1.0000000000 0.0183058708 1.0000000000 0.4492810267 1.0000000000 
3300 1.0000000000 1.0000000000 1.0000000000 0.0082244804 0.0075920713 1.0000000000 0.0155989013 1.0000000000 0.4492810267 1.0000000000 
3310 1.0000000000 1.0000000000 1.0000000000 0.0096517231 0.0059719437 1.0000000000 0.0183058708 1.0000000000 0.3828438671 1.0000000000 
3320 1.0000000000 1.0000000000 1.0000000000 0.0082244804 0.0064693984 1.0000000000 0.0155989013 1.0000000000 0.3534056612 1.0000000000 
3330 1.0000000000 1.0000000000 1.0000000000 0.0075920713 0.0050888461 1.0000000000 0.0168982683 1.0000000000 0.3828438671 1.0000000000 
3340 1.0000000000 1.0000000000 1.0000000000 0.0075920713 0.0046975469 1.0000000000 0.0143994471 1.0000000000 0.3828438671 1.0000000000 
3350 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0043363361 1.0000000000 0.0143994471 1.0000000000 0.3828438671 1.0000000000 
3360 1.0000000000 1.0000000000 1.0000000000 0.0046975469 0.0036951030 1.0000000000 0.0143994471 1.0000000000 0.3534056612 1.0000000000 
3370 1.0000000000 1.0000000000 1.0000000000 0.0043363361 0.0034109736 1.0000000000 0.0113266437 1.0000000000 0.4147342350 1.0000000000 
3380 1.0000000000 1.0000000000 1.0000000000 0.0036951030 0.0029065779 1.0000000000 0.0113266437 1.0000000000 0.4867055188 1.0000000000 
3390 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0022863220 1.0000000000 0.0104556984 1.0000000000 0.5711664049 1.0000000000 
3400 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0022863220 1.0000000000 0.0104556984 1.0000000000 0.5272474195 1.0000000000 
3410 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0024767695 1.0000000000 0.0104556984 1.0000000000 0.5711664049 1.0000000000 
3420 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0021105187 1.0000000000 0.0113266437 1.0000000000 0.6187437814 1.0000000000 
3430 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0019482335 1.0000000000 0.0104556984 1.0000000000 0.5272474195 1.0000000000 
3440 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0015324857 1.0000000000 0.0089095683 1.0000000000 0.4867055188 1.0000000000 
3450 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0017984270 1.0000000000 0.0122701376 1.0000000000 0.4492810267 1.0000000000 
3460 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0017984270 1.0000000000 0.0132922232 1.0000000000 0.4867055188 1.0000000000 
3470 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0017984270 1.0000000000 0.0113266437 1.0000000000 0.4492810267 1.0000000000 
3480 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0019482335 1.0000000000 0.0113266437 1.0000000000 0.3262310621 1.0000000000 
3490 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0017984270 1.0000000000 0.0089095683 1.0000000000 0.2186675552 1.0000000000 
3500 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0016601397 1.0000000000 0.0075920713 1.0000000000 0.1863322229 1.0000000000 
3510 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0014146475 1.0000000000 0.0059719437 1.0000000000 0.1587784583 1.0000000000 
3520 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0016601397 1.0000000000 0.0059719437 1.0000000000 0.1587784583 1.0000000000 
3530 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0014146475 1.0000000000 0.0055127400 1.0000000000 0.1465694265 1.0000000000 
3540 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0016601397 1.0000000000 0.0059719437 1.0000000000 0.1352991900 1.0000000000 
3550 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0015324857 1.0000000000 0.0050888461 1.0000000000 0.1465694265 1.0000000000 
3560 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0017984270 1.0000000000 0.0055127400 1.0000000000 0.1587784583 1.0000000000 
3570 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0017984270 1.0000000000 0.0055127400 1.0000000000 0.1587784583 1.0000000000 
3580 1.0000000000 1.0000000000 1.0000000000 0.0014146475 0.0017984270 1.0000000000 0.0059719437 1.0000000000 0.1352991900 1.0000000000 
3590 1.0000000000 1.0000000000 1.0000000000 0.0014146475 0.0015324857 1.0000000000 0.0046975469 1.0000000000 0.1152919042 1.0000000000 
3600 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0019482335 1.0000000000 0.0040029000 1.0000000000 0.1064267059 1.0000000000 
3610 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0021105187 1.0000000000 0.0031486919 1.0000000000 0.1152919042 1.0000000000 
3620 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0022863220 1.0000000000 0.0031486919 1.0000000000 0.1064267059 1.0000000000 
3630 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0022863220 1.0000000000 0.0029065779 1.0000000000 0.1064267059 1.0000000000 
3640 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0019482335 1.0000000000 0.0034109736 1.0000000000 0.1064267059 1.0000000000 
3650 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0017984270 1.0000000000 0.0036951030 1.0000000000 0.1064267059 1.0000000000 
3660 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0022863220 1.0000000000 0.0034109736 1.0000000000 0.1152919042 1.0000000000 
3670 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0021105187 1.0000000000 0.0031486919 1.0000000000 0.1064267059 1.0000000000 
3680 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0029065779 1.0000000000 0.0029065779 1.0000000000 0.1064267059 1.0000000000 
3690 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0024767695 1.0000000000 0.0029065779 1.0000000000 0.1064267059 1.0000000000 
3700 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0019482335 1.0000000000 0.0029065779 1.0000000000 0.1064267059 1.0000000000 
3710 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0021105187 1.0000000000 0.0034109736 1.0000000000 0.1064267059 1.0000000000 
3720 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0024767695 1.0000000000 0.0043363361 1.0000000000 0.1064267059 1.0000000000 
3730 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0022863220 1.0000000000 0.0036951030 1.0000000000 0.1248955614 1.0000000000 
3740 1.0000000000 1.0000000000 1.0000000000 0.0034109736 0.0021105187 1.0000000000 0.0026830810 1.0000000000 0.1465694265 1.0000000000 
3750 1.0000000000 1.0000000000 1.0000000000 0.0040029000 0.0019482335 1.0000000000 0.0031486919 1.0000000000 0.1352991900 1.0000000000 
3760 1.0000000000 1.0000000000 1.0000000000 0.0040029000 0.0015324857 1.0000000000 0.0029065779 1.0000000000 0.1352991900 1.0000000000 
3770 1.0000000000 1.0000000000 1.0000000000 0.0034109736 0.0014146475 1.0000000000 0.0026830810 1.0000000000 0.1152919042 1.0000000000 
3780 1.0000000000 1.0000000000 1.0000000000 0.0043363361 0.0014146475 1.0000000000 0.0029065779 1.0000000000 0.1248955614 1.0000000000 
3790 1.0000000000 1.0000000000 1.0000000000 0.0043363361 0.0014146475 1.0000000000 0.0029065779 1.0000000000 0.1152919042 1.0000000000 
3800 1.0000000000 1.0000000000 1.0000000000 0.0046975469 0.0015324857 1.0000000000 0.0029065779 1.0000000000 0.1152919042 1.0000000000 
3810 1.0000000000 1.0000000000 1.0000000000 0.0046975469 0.0015324857 1.0000000000 0.0024767695 1.0000000000 0.1352991900 1.0000000000 
3820 1.0000000000 1.0000000000 1.0000000000 0.0050888461 0.0021105187 1.0000000000 0.0022863220 1.0000000000 0.1248955614 1.0000000000 
3830 1.0000000000 1.0000000000 1.0000000000 0.0055127400 0.0021105187 1.0000000000 0.0021105187 1.0000000000 0.1248955614 1.0000000000 
3840 1.0000000000 1.0000000000 1.0000000000 0.0046975469 0.0026830810 1.0000000000 0.0021105187 1.0000000000 0.1465694265 1.0000000000 
3850 1.0000000000 1.0000000000 1.0000000000 0.0043363361 0.0021105187 1.0000000000 0.0022863220 1.0000000000 0.1465694265 1.0000000000 
3860 1.0000000000 1.0000000000 1.0000000000 0.0043363361 0.0017984270 1.0000000000 0.0022863220 1.0000000000 0.1465694265 1.0000000000 
3870 1.0000000000 1.0000000000 1.0000000000 0.0036951030 0.0019482335 1.0000000000 0.0021105187 1.0000000000 0.1587784583 1.0000000000 
3880 1.0000000000 1.0000000000 1.0000000000 0.0040029000 0.0021105187 1.0000000000 0.0021105187 1.0000000000 0.1720044857 1.0000000000 
3890 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0017984270 1.0000000000 0.0019482335 1.0000000000 0.2018534410 1.0000000000 
3900 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0016601397 1.0000000000 0.0019482335 1.0000000000 0.2368822620 1.0000000000 
3910 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0019482335 1.0000000000 0.0024767695 1.0000000000 0.2368822620 1.0000000000 
3920 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0016601397 1.0000000000 0.0022863220 1.0000000000 0.3011460131 1.0000000000 
3930 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0015324857 1.0000000000 0.0022863220 1.0000000000 0.3262310621 1.0000000000 
3940 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0015324857 1.0000000000 0.0022863220 1.0000000000 0.3011460131 1.0000000000 
3950 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0017984270 1.0000000000 0.0021105187 1.0000000000 0.3011460131 1.0000000000 
3960 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0019482335 1.0000000000 0.0017984270 1.0000000000 0.3262310621 1.0000000000 
3970 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0024767695 1.0000000000 0.0016601397 1.0000000000 0.3534056612 1.0000000000 
3980 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0024767695 1.0000000000 0.0016601397 1.0000000000 0.3534056612 1.0000000000 
3990 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0022863220 1.0000000000 0.0021105187 1.0000000000 0.3534056612 1.0000000000 
4000 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0022863220 1.0000000000 0.0024767695 1.0000000000 0.3534056612 1.0000000000 
4010 1.0000000000 1.0000000000 1.0000000000 0.0015324857 0.0024767695 1.0000000000 0.0024767695 1.0000000000 0.3534056612 1.0000000000 
4020 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0024767695 1.0000000000 0.0026830810 1.0000000000 0.3011460131 1.0000000000 
4030 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0024767695 1.0000000000 0.0031486919 1.0000000000 0.3011460131 1.0000000000 
4040 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0024767695 1.0000000000 0.0034109736 1.0000000000 0.3011460131 1.0000000000 
4050 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0026830810 1.0000000000 0.0031486919 1.0000000000 0.2779898414 1.0000000000 
4060 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0029065779 1.0000000000 0.0034109736 1.0000000000 0.3262310621 1.0000000000 
4070 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0029065779 1.0000000000 0.0034109736 1.0000000000 0.4147342350 1.0000000000 
4080 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0031486919 1.0000000000 0.0036951030 1.0000000000 0.4492810267 1.0000000000 
4090 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0026830810 1.0000000000 0.0034109736 1.0000000000 0.3534056612 1.0000000000 
4100 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0022863220 1.0000000000 0.0031486919 1.0000000000 0.3828438671 1.0000000000 
4110 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0024767695 1.0000000000 0.0031486919 1.0000000000 0.4147342350 1.0000000000 
4120 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0024767695 1.0000000000 0.0026830810 1.0000000000 0.3262310621 1.0000000000 
4130 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0022863220 1.0000000000 0.0026830810 1.0000000000 0.3534056612 1.0000000000 
4140 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0022863220 1.0000000000 0.0026830810 1.0000000000 0.3828438671 1.0000000000 
4150 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0021105187 1.0000000000 0.0029065779 1.0000000000 0.3534056612 1.0000000000 
4160 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0024767695 1.0000000000 0.0029065779 1.0000000000 0.3828438671 1.0000000000 
4170 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0022863220 1.0000000000 0.0026830810 1.0000000000 0.4147342350 1.0000000000 
4180 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0024767695 1.0000000000 0.0024767695 1.0000000000 0.3534056612 1.0000000000 
4190 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0022863220 1.0000000000 0.0022863220 1.0000000000 0.3828438671 1.0000000000 
4200 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0022863220 1.0000000000 0.0024767695 1.0000000000 0.4492810267 1.0000000000 
4210 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0021105187 1.0000000000 0.0021105187 1.0000000000 0.3828438671 1.0000000000 
4220 1.0000000000 1.0000000000 1.0000000000 0.0036951030 0.0026830810 1.0000000000 0.0021105187 1.0000000000 0.3534056612 1.0000000000 
4230 1.0000000000 1.0000000000 1.0000000000 0.0040029000 0.0022863220 1.0000000000 0.0029065779 1.0000000000 0.3011460131 1.0000000000 
4240 1.0000000000 1.0000000000 1.0000000000 0.0034109736 0.0024767695 1.0000000000 0.0029065779 1.0000000000 0.3011460131 1.0000000000 
4250 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0029065779 1.0000000000 0.0029065779 1.0000000000 0.3011460131 1.0000000000 
4260 1.0000000000 1.0000000000 1.0000000000 0.0034109736 0.0031486919 1.0000000000 0.0029065779 1.0000000000 0.2779898414 1.0000000000 
4270 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0031486919 1.0000000000 0.0031486919 1.0000000000 0.2368822620 1.0000000000 
4280 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0029065779 1.0000000000 0.0029065779 1.0000000000 0.1863322229 1.0000000000 
4290 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0029065779 1.0000000000 0.0029065779 1.0000000000 0.2186675552 1.0000000000 
4300 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0026830810 1.0000000000 0.0022863220 1.0000000000 0.2566142288 1.0000000000 
4310 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0031486919 1.0000000000 0.0026830810 1.0000000000 0.2018534410 1.0000000000 
4320 1.0000000000 1.0000000000 1.0000000000 0.0034109736 0.0036951030 1.0000000000 0.0022863220 1.0000000000 0.2186675552 1.0000000000 
4330 1.0000000000 1.0000000000 1.0000000000 0.0036951030 0.0031486919 1.0000000000 0.0021105187 1.0000000000 0.2368822620 1.0000000000 
4340 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0026830810 1.0000000000 0.0022863220 1.0000000000 0.2566142288 1.0000000000 
4350 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0034109736 1.0000000000 0.0019482335 1.0000000000 0.2566142288 1.0000000000 
4360 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0040029000 1.0000000000 0.0021105187 1.0000000000 0.2779898414 1.0000000000 
4370 1.0000000000 1.0000000000 1.0000000000 0.0015324857 0.0040029000 1.0000000000 0.0019482335 1.0000000000 0.3262310621 1.0000000000 
4380 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0036951030 1.0000000000 0.0016601397 1.0000000000 0.3011460131 1.0000000000 
4390 1.0000000000 1.0000000000 1.0000000000 0.0011127655 0.0034109736 1.0000000000 0.0017984270 1.0000000000 0.3828438671 1.0000000000 
4400 1.0000000000 1.0000000000 1.0000000000 0.0013058703 0.0031486919 1.0000000000 0.0016601397 1.0000000000 0.4147342350 1.0000000000 
4410 1.0000000000 1.0000000000 1.0000000000 0.0015324857 0.0026830810 1.0000000000 0.0017984270 1.0000000000 0.4147342350 1.0000000000 
4420 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0029065779 1.0000000000 0.0019482335 1.0000000000 0.5272474195 1.0000000000 
4430 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0026830810 1.0000000000 0.0019482335 1.0000000000 0.4867055188 1.0000000000 
4440 1.0000000000 1.0000000000 1.0000000000 0.0019482335 0.0026830810 1.0000000000 0.0022863220 1.0000000000 0.5272474195 1.0000000000 
4450 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0026830810 1.0000000000 0.0021105187 1.0000000000 0.5272474195 1.0000000000 
4460 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0024767695 1.0000000000 0.0019482335 1.0000000000 0.4867055188 1.0000000000 
4470 1.0000000000 1.0000000000 1.0000000000 0.0021105187 0.0026830810 1.0000000000 0.0021105187 1.0000000000 0.4147342350 1.0000000000 
4480 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0022863220 1.0000000000 0.0026830810 1.0000000000 0.4492810267 1.0000000000 
4490 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0024767695 1.0000000000 0.0026830810 1.0000000000 0.4147342350 1.0000000000 
4500 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0021105187 1.0000000000 0.0034109736 1.0000000000 0.3828438671 1.0000000000 
4510 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0016601397 1.0000000000 0.0043363361 1.0000000000 0.4492810267 1.0000000000 
4520 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0016601397 1.0000000000 0.0043363361 1.0000000000 0.3828438671 1.0000000000 
4530 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0021105187 1.0000000000 0.0046975469 1.0000000000 0.3262310621 1.0000000000 
4540 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0022863220 1.0000000000 0.0043363361 1.0000000000 0.3828438671 1.0000000000 
4550 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0026830810 1.0000000000 0.0034109736 1.0000000000 0.4867055188 1.0000000000 
4560 1.0000000000 1.0000000000 1.0000000000 0.0031486919 0.0026830810 1.0000000000 0.0036951030 1.0000000000 0.3828438671 1.0000000000 
4570 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0019482335 1.0000000000 0.0040029000 1.0000000000 0.4147342350 1.0000000000 
4580 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0017984270 1.0000000000 0.0036951030 1.0000000000 0.3534056612 1.0000000000 
4590 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0022863220 1.0000000000 0.0034109736 1.0000000000 0.3262310621 1.0000000000 
4600 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0021105187 1.0000000000 0.0031486919 1.0000000000 0.3828438671 1.0000000000 
4610 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0026830810 1.0000000000 0.0031486919 1.0000000000 0.3828438671 1.0000000000 
4620 1.0000000000 1.0000000000 1.0000000000 0.0026830810 0.0031486919 1.0000000000 0.0029065779 1.0000000000 0.4147342350 1.0000000000 
4630 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0036951030 1.0000000000 0.0034109736 1.0000000000 0.4492810267 1.0000000000 
4640 1.0000000000 1.0000000000 1.0000000000 0.0029065779 0.0040029000 1.0000000000 0.0040029000 1.0000000000 0.4492810267 1.0000000000 
4650 1.0000000000 1.0000000000 1.0000000000 0.0024767695 0.0034109736 1.0000000000 0.0031486919 1.0000000000 0.5711664049 1.0000000000 
4660 1.0000000000 1.0000000000 1.0000000000 0.0022863220 0.0031486919 1.0000000000 0.0029065779 1.0000000000 0.4867055188 1.0000000000 
4670 1.0000000000 1.0000000000 1.0000000000 0.0017984270 0.0031486919 1.0000000000 0.0029065779 1.0000000000 0.4867055188 1.0000000000 
4680 1.0000000000 1.0000000000 1.0000000000 0.0016601397 0.0029065779 1.0000000000 0.0031486919 1.0000000000 0.4867055188 1.0000000000 
4690 1.0000000000 1.0000000000 1.0000000000 0.0015324857 0.0029065779 1.0000000000 0.0029065779 1.0000000000 0.4147342350 1.0000000000 
4700 1.0000000000 1.0000000000 1.0000000000 0.0015324857 0.0026830810 1.0000000000 0.0029065779 1.0000000000 0.4147342350 1.0000000000 
4710 1.0000000000 1.0000000000 1.0000000000 0.0014146475 0.0029065779 1.0000000000 0.0043363361 1.0000000000 0.4147342350 1.0000000000 
4720 1.0000000000 1.0000000000 1.0000000000 0.0014146475 0.0026830810 1.0000000000 0.0043363361 1.0000000000 0.3534056612 1.0000000000 
4730 1.0000000000 1.0000000000 1.0000000000 0.0010272011 0.0024767695 1.0000000000 0.0046975469 1.0000000000 0.3011460131 1.0000000000 
4740 1.0000000000 1.0000000000 1.0000000000 0.0011127655 0.0024767695 1.0000000000 0.0046975469 1.0000000000 0.3534056612 1.0000000000 
4750 1.0000000000 1.0000000000 1.0000000000 0.0012054574 0.0029065779 1.0000000000 0.0043363361 1.0000000000 0.4147342350 1.0000000000 
4760 1.0000000000 1.0000000000 1.0000000000 0.0012054574 0.0031486919 1.0000000000 0.0040029000 1.0000000000 0.4492810267 1.0000000000 
4770 1.0000000000 1.0000000000 1.0000000000 0.0011127655 0.0043363361 1.0000000000 0.0034109736 1.0000000000 0.4147342350 1.0000000000 
4780 1.0000000000 1.0000000000 1.0000000000 0.0010272011 0.0043363361 1.0000000000 0.0034109736 1.0000000000 0.4147342350 1.0000000000 
4790 1.0000000000 1.0000000000 1.0000000000 0.0010272011 0.0036951030 1.0000000000 0.0029065779 1.0000000000 0.3534056612 1.0000000000 
4800 1.0000000000 1.0000000000 1.0000000000 0.0010272011 0.0034109736 1.0000000000 0.0029065779 1.0000000000 0.3828438671 1.0000000000 
4810 1.0000000000 1.0000000000 1.0000000000 0.0008753044 0.0026830810 1.0000000000 0.0029065779 1.0000000000 0.3828438671 1.0000000000 
4820 1.0000000000 1.0000000000 1.0000000000 0.0008079991 0.0019482335 1.0000000000 0.0036951030 1.0000000000 0.3262310621 1.0000000000 
4830 1.0000000000 1.0000000000 1.0000000000 0.0009482160 0.0017984270 1.0000000000 0.0040029000 1.0000000000 0.2779898414 1.0000000000 
4840 1.0000000000 1.0000000000 1.0000000000 0.0010272011 0.0015324857 1.0000000000 0.0036951030 1.0000000000 0.2368822620 1.0000000000 
4850 1.0000000000 1.0000000000 1.0000000000 0.0014146475 0.0017984270 1.0000000000 0.0040029000 1.0000000000 0.2018534410 1.0000000000 
4860 1.0000000000 1.0000000000 1.0000000000 0.0012054574 0.0016601397 1.0000000000 0.0040029000 1.0000000000 0.2018534410 1.0000000000 
4870 1.0000000000 1.0000000000 1.0000000000 0.0012054574 0.0019482335 1.0000000000 0.0036951030 1.0000000000 0.2186675552 1.0000000000 
4880 1.0000000000 1.0000000000 1.0000000000 0.0009482160 0.0017984270 1.0000000000 0.0043363361 1.0000000000 0.2779898414 1.0000000000 
4890 1.0000000000 1.0000000000 1.0000000000 0.0008753044 0.0019482335 1.0000000000 0.0050888461 1.0000000000 0.2566142288 1.0000000000 
4900 1.0000000000 1.0000000000 1.0000000000 0.0008753044 0.0019482335 1.0000000000 0.0046975469 1.0000000000 0.2566142288 1.0000000000 
4910 1.0000000000 1.0000000000 1.0000000000 0.0008079991 0.0015324857 1.0000000000 0.0050888461 1.0000000000 0.2779898414 1.0000000000 
4920 1.0000000000 1.0000000000 1.0000000000 0.0008079991 0.0013058703 1.0000000000 0.0050888461 1.0000000000 0.3011460131 1.0000000000 
4930 1.0000000000 1.0000000000 1.0000000000 0.0007458693 0.0014146475 1.0000000000 0.0046975469 1.0000000000 0.3011460131 1.0000000000 
4940 1.0000000000 1.0000000000 1.0000000000 0.0008079991 0.0013058703 1.0000000000 0.0059719437 1.0000000000 0.3011460131 1.0000000000 
4950 1.0000000000 1.0000000000 1.0000000000 0.0009482160 0.0011127655 1.0000000000 0.0055127400 1.0000000000 0.3262310621 1.0000000000 
4960 1.0000000000 1.0000000000 1.0000000000 0.0008079991 0.0011127655 1.0000000000 0.0059719437 1.0000000000 0.2779898414 1.0000000000 
4970 1.0000000000 1.0000000000 1.0000000000 0.0007458693 0.0010272011 1.0000000000 0.0059719437 1.0000000000 0.3011460131 1.0000000000 
4980 1.0000000000 1.0000000000 1.0000000000 0.0007458693 0.0011127655 1.0000000000 0.0059719437 1.0000000000 0.3011460131 1.0000000000 
4990 1.0000000000 1.0000000000 1.0000000000 0.0009482160 0.0011127655 1.0000000000 0.0050888461 1.0000000000 0.3011460131 1.0000000000 
5000 1.0000000000 1.0000000000 1.0000000000 0.0009482160 0.0010272011 1.0000000000 0.0050888461 1.0000000000 0.2566142288 1.0000000000


==> upperboundBecRichOnce.dat <==
x s5 
10.0 0.0571488591 
10.1 0.0613538237 
10.2 0.0655419603 
10.299999999999999 0.0697133301 
10.399999999999999 0.0738679935 
10.499999999999998 0.0780060113 
10.599999999999998 0.0821274438 
10.699999999999998 0.0862323513 
10.799999999999997 0.0903207936 
10.899999999999997 0.0943928308 
10.999999999999996 0.0984485224 
11.099999999999996 0.1024879280 
11.199999999999996 0.1065111069 
11.299999999999995 0.1105181183 
11.399999999999995 0.1145090212 
11.499999999999995 0.1184838744 
11.599999999999994 0.1224427365 
11.699999999999994 0.1263856660 
11.799999999999994 0.1303127213 
11.899999999999993 0.1342239603 
11.999999999999993 0.1381194412 
12.099999999999993 0.1419992217 
12.199999999999992 0.1458633594 
12.299999999999992 0.1497119117 
12.399999999999991 0.1535449360 
12.499999999999991 0.1573624893 
12.59999999999999 0.1611646286 
12.69999999999999 0.1649514107 
12.79999999999999 0.1687228921 
12.89999999999999 0.1724791293 
12.99999999999999 0.1762201786 
13.099999999999989 0.1799460960 
13.199999999999989 0.1836569375 
13.299999999999988 0.1873527589 
13.399999999999988 0.1910336157 
13.499999999999988 0.1946995634 
13.599999999999987 0.1983506572 
13.699999999999987 0.2019869522 
13.799999999999986 0.2056085034 
13.899999999999986 0.2092153655 
13.999999999999986 0.2128075932 
14.099999999999985 0.2163852408 
14.199999999999985 0.2199483626 
14.299999999999985 0.2234970127 
14.399999999999984 0.2270312451 
14.499999999999984 0.2305511136 
14.599999999999984 0.2340566717 
14.699999999999983 0.2375479729 
14.799999999999983 0.2410250705 
14.899999999999983 0.2444880176 
14.999999999999982 0.2479368672 
15.099999999999982 0.2513716720 
15.199999999999982 0.2547924848 
15.299999999999981 0.2581993579 
15.39999999999998 0.2615923437 
15.49999999999998 0.2649714944 
15.59999999999998 0.2683368619 
15.69999999999998 0.2716884981 
15.79999999999998 0.2750264546 
15.899999999999979 0.2783507829 
15.999999999999979 0.2816615344 
16.09999999999998 0.2849587604 
16.199999999999978 0.2882425117 
16.299999999999976 0.2915128393 
16.399999999999977 0.2947697939 
16.49999999999998 0.2980134260 
16.599999999999977 0.3012437861 
16.699999999999974 0.3044609244 
16.799999999999976 0.3076648909 
16.899999999999977 0.3108557356 
16.999999999999975 0.3140335083 
17.099999999999973 0.3171982585 
17.199999999999974 0.3203500358 
17.299999999999976 0.3234888894 
17.399999999999974 0.3266148684 
17.49999999999997 0.3297280219 
17.599999999999973 0.3328283986 
17.699999999999974 0.3359160473 
17.799999999999972 0.3389910165 
17.89999999999997 0.3420533545 
17.99999999999997 0.3451031095 
18.099999999999973 0.3481403296 
18.19999999999997 0.3511650628 
18.29999999999997 0.3541773567 
18.39999999999997 0.3571772589 
18.49999999999997 0.3601648170 
18.59999999999997 0.3631400781 
18.699999999999967 0.3661030895 
18.79999999999997 0.3690538981 
18.89999999999997 0.3719925508 
18.999999999999968 0.3749190941 
19.099999999999966 0.3778335748 
19.199999999999967 0.3807360391 
19.29999999999997 0.3836265333 
19.399999999999967 0.3865051035 
19.499999999999964 0.3893717956 
19.599999999999966 0.3922266554 
19.699999999999967 0.3950697285 
19.799999999999965 0.3979010604 
19.899999999999963 0.4007206964 
19.999999999999964 0.4035286817 
20.099999999999966 0.4063250614 
20.199999999999964 0.4091098804 
20.29999999999996 0.4118831833 
20.399999999999963 0.4146450148 
20.499999999999964 0.4173954194 
20.599999999999962 0.4201344413 
20.69999999999996 0.4228621246 
20.79999999999996 0.4255785135 
20.899999999999963 0.4282836517 
20.99999999999996 0.4309775829 
21.09999999999996 0.4336603508 
21.19999999999996 0.4363319988 
21.29999999999996 0.4389925701 
21.39999999999996 0.4416421078 
21.499999999999957 0.4442806551 
21.59999999999996 0.4469082546 
21.69999999999996 0.4495249491 
21.799999999999958 0.4521307812 
21.899999999999956 0.4547257933 
21.999999999999957 0.4573100277 
22.09999999999996 0.4598835264 
22.199999999999957 0.4624463315 
22.299999999999955 0.4649984848 
22.399999999999956 0.4675400280 
22.499999999999957 0.4700710027 
22.599999999999955 0.4725914503 
22.699999999999953 0.4751014120 
22.799999999999955 0.4776009291 
22.899999999999956 0.4800900425 
22.999999999999954 0.4825687930 
23.09999999999995 0.4850372214 
23.199999999999953 0.4874953683 
23.299999999999955 0.4899432740 
23.399999999999952 0.4923809790 
23.49999999999995 0.4948085233 
23.59999999999995 0.4972259470 
23.699999999999953 0.4996332899 
23.79999999999995 0.5020305919 
23.89999999999995 0.5044178924 
23.99999999999995 0.5067952310 
24.09999999999995 0.5091626470 
24.19999999999995 0.5115201797 
24.299999999999947 0.5138678680 
24.39999999999995 0.5162057508 
24.49999999999995 0.5185338671 
24.599999999999948 0.5208522553 
24.699999999999946 0.5231609541 
24.799999999999947 0.5254600019 
24.89999999999995 0.5277494367 
24.999999999999947 0.5300292969 
25.099999999999945 0.5322996203 
25.199999999999946 0.5345604447 
25.299999999999947 0.5368118080 
25.399999999999945 0.5390537477 
25.499999999999943 0.5412863011 
25.599999999999945 0.5435095057 
25.699999999999946 0.5457233985 
25.799999999999944 0.5479280167 
25.89999999999994 0.5501233972 
25.999999999999943 0.5523095767 
26.099999999999945 0.5544865918 
26.199999999999942 0.5566544791 
26.29999999999994 0.5588132750 
26.39999999999994 0.5609630158 
26.499999999999943 0.5631037374 
26.59999999999994 0.5652354761 
26.69999999999994 0.5673582675 
26.79999999999994 0.5694721475 
26.89999999999994 0.5715771516 
26.99999999999994 0.5736733153 
27.099999999999937 0.5757606741 
27.19999999999994 0.5778392630 
27.29999999999994 0.5799091171 
27.399999999999938 0.5819702715 
27.499999999999936 0.5840227610 
27.599999999999937 0.5860666203 
27.69999999999994 0.5881018839 
27.799999999999937 0.5901285863 
27.899999999999935 0.5921467619 
27.999999999999936 0.5941564448 
28.099999999999937 0.5961576691 
28.199999999999935 0.5981504687 
28.299999999999933 0.6001348776 
28.399999999999935 0.6021109293 
28.499999999999936 0.6040786575 
28.599999999999934 0.6060380956 
28.699999999999932 0.6079892769 
28.799999999999933 0.6099322346 
28.899999999999935 0.6118670018 
28.999999999999932 0.6137936115 
29.09999999999993 0.6157120965 
29.199999999999932 0.6176224894 
29.299999999999933 0.6195248229 
29.39999999999993 0.6214191295 
29.49999999999993 0.6233054414 
29.59999999999993 0.6251837909 
29.699999999999932 0.6270542101 
29.79999999999993 0.6289167310 
29.899999999999928 0.6307713853 
29.99999999999993 0.6326182049 
30.09999999999993 0.6344572214 
30.19999999999993 0.6362884662 
30.299999999999926 0.6381119707 
30.399999999999928 0.6399277662 
30.49999999999993 0.6417358839 
30.599999999999927 0.6435363546 
30.699999999999925 0.6453292094 
30.799999999999926 0.6471144789 
30.899999999999928 0.6488921939 
30.999999999999925 0.6506623849 
31.099999999999923 0.6524250824 
31.199999999999925 0.6541803165 
31.299999999999926 0.6559281176 
31.399999999999924 0.6576685156 
31.499999999999922 0.6594015406 
31.599999999999923 0.6611272224 
31.699999999999925 0.6628455907 
31.799999999999923 0.6645566751 
31.89999999999992 0.6662605051 
31.999999999999922 0.6679571101 
32.09999999999992 0.6696465193 
32.19999999999992 0.6713287620 
32.29999999999992 0.6730038670 
32.39999999999992 0.6746718635 
32.49999999999992 0.6763327800 
32.59999999999992 0.6779866455 
32.69999999999992 0.6796334883 
32.79999999999992 0.6812733371 
32.89999999999992 0.6829062200 
32.999999999999915 0.6845321655 
33.099999999999916 0.6861512016 
33.19999999999992 0.6877633564 
33.29999999999992 0.6893686577 
33.39999999999992 0.6909671333 
33.499999999999915 0.6925588109 
33.599999999999916 0.6941437182 
33.69999999999992 0.6957218825 
33.79999999999991 0.6972933312 
33.89999999999991 0.6988580916 
33.999999999999915 0.7004161908 
34.099999999999916 0.7019676558 
34.19999999999992 0.7035125135 
34.29999999999991 0.7050507908 
34.39999999999991 0.7065825143 
34.499999999999915 0.7081077106 
34.59999999999991 0.7096264062 
34.69999999999991 0.7111386276 
34.79999999999991 0.7126444009 
34.89999999999991 0.7141437523 
34.999999999999915 0.7156367078 
35.09999999999991 0.7171232935 
35.19999999999991 0.7186035352 
35.29999999999991 0.7200774585 
35.399999999999906 0.7215450892 
35.49999999999991 0.7230064527 
35.59999999999991 0.7244615745 
35.69999999999991 0.7259104799 
35.79999999999991 0.7273531940 
35.899999999999906 0.7287897421 
35.99999999999991 0.7302201490 
36.09999999999991 0.7316444398 
36.1999999999999 0.7330626392 
36.299999999999905 0.7344747718 
36.399999999999906 0.7358808623 
36.49999999999991 0.7372809352 
36.59999999999991 0.7386750149 
36.6999999999999 0.7400631255 
36.799999999999905 0.7414452914 
36.899999999999906 0.7428215366 
36.9999999999999 0.7441918850 
37.0999999999999 0.7455563606 
37.1999999999999 0.7469149871 
37.299999999999905 0.7482677882 
37.399999999999906 0.7496147875 
37.4999999999999 0.7509560084 
37.5999999999999 0.7522914744 
37.6999999999999 0.7536212086 
37.7999999999999 0.7549452344 
37.8999999999999 0.7562635747 
37.9999999999999 0.7575762526 
38.0999999999999 0.7588832909 
38.1999999999999 0.7601847124 
38.2999999999999 0.7614805398 
38.3999999999999 0.7627707958 
38.4999999999999 0.7640555027 
38.599999999999895 0.7653346830 
38.699999999999896 0.7666083590 
38.7999999999999 0.7678765529 
38.8999999999999 0.7691392868 
38.9999999999999 0.7703965828 
39.099999999999895 0.7716484627 
39.199999999999896 0.7728949483 
39.2999999999999 0.7741360615 
39.39999999999989 0.7753718237 
39.49999999999989 0.7766022567 
39.599999999999895 0.7778273817 
39.699999999999896 0.7790472203 
39.7999999999999 0.7802617935 
39.89999999999989 0.7814711227 
39.99999999999989 0.7826752288 
40.099999999999895 0.7838741328 
40.19999999999989 0.7850678558 
40.29999999999989 0.7862564183 
40.39999999999989 0.7874398412 
40.49999999999989 0.7886181450 
40.599999999999895 0.7897913504 
40.69999999999989 0.7909594776 
40.79999999999989 0.7921225471 
40.89999999999989 0.7932805791 
40.999999999999886 0.7944335937 
41.09999999999989 0.7955816112 
41.19999999999989 0.7967246513 
41.29999999999989 0.7978627340 
41.39999999999989 0.7989958792 
41.499999999999886 0.8001241065 
41.59999999999989 0.8012474355 
41.69999999999989 0.8023658859 
41.79999999999988 0.8034794770 
41.899999999999885 0.8045882282 
41.999999999999886 0.8056921589 
42.09999999999989 0.8067912881 
42.19999999999989 0.8078856350 
42.29999999999988 0.8089752186 
42.399999999999885 0.8100600579 
42.499999999999886 0.8111401716 
42.59999999999988 0.8122155786 
42.69999999999988 0.8132862975 
42.79999999999988 0.8143523469 
42.899999999999885 0.8154137454 
42.999999999999886 0.8164705113 
43.09999999999988 0.8175226629 
43.19999999999988 0.8185702186 
43.29999999999988 0.8196131965 
43.39999999999988 0.8206516146 
43.49999999999988 0.8216854910 
43.59999999999988 0.8227148437 
43.69999999999988 0.8237396904 
43.79999999999988 0.8247600489 
43.89999999999988 0.8257759369 
43.99999999999988 0.8267873719 
44.09999999999988 0.8277943715 
44.199999999999875 0.8287969531 
44.299999999999876 0.8297951341 
44.39999999999988 0.8307889317 
44.49999999999988 0.8317783631 
44.59999999999988 0.8327634455 
44.699999999999875 0.8337441958 
44.799999999999876 0.8347206310 
44.89999999999988 0.8356927680 
44.99999999999987 0.8366606236 
45.09999999999987 0.8376242144 
45.199999999999875 0.8385835571 
45.299999999999876 0.8395386684 
45.39999999999988 0.8404895645 
45.49999999999987 0.8414362621 
45.59999999999987 0.8423787773 
45.699999999999875 0.8433171264 
45.79999999999987 0.8442513257 
45.89999999999987 0.8451813911 
45.99999999999987 0.8461073388 
46.09999999999987 0.8470291846 
46.199999999999875 0.8479469445 
46.29999999999987 0.8488606341 
46.39999999999987 0.8497702693 
46.49999999999987 0.8506758657 
46.599999999999866 0.8515774389 
46.69999999999987 0.8524750043 
46.79999999999987 0.8533685774 
46.89999999999987 0.8542581734 
46.99999999999987 0.8551438078 
47.099999999999866 0.8560254957 
47.19999999999987 0.8569032522 
47.29999999999987 0.8577770924 
47.399999999999864 0.8586470312 
47.499999999999865 0.8595130837 
47.599999999999866 0.8603752645 
47.69999999999987 0.8612335886 
47.79999999999987 0.8620880705 
47.899999999999864 0.8629387250 
47.999999999999865 0.8637855665 
48.099999999999866 0.8646286096 
48.19999999999986 0.8654678687 
48.29999999999986 0.8663033582 
48.399999999999864 0.8671350922 
48.499999999999865 0.8679630851 
48.599999999999866 0.8687873509 
48.69999999999986 0.8696079038 
48.79999999999986 0.8704247577 
48.899999999999864 0.8712379266 
48.99999999999986 0.8720474243 
49.09999999999986 0.8728532647 
49.19999999999986 0.8736554615 
49.29999999999986 0.8744540284 
49.399999999999864 0.8752489789 
49.49999999999986 0.8760403266 
49.59999999999986 0.8768280849 
49.69999999999986 0.8776122674 
49.799999999999855 0.8783928872 
49.89999999999986 0.8791699577 
49.99999999999986 0.8799434921 
50.09999999999986 0.8807135036 
50.19999999999986 0.8814800051 
50.299999999999855 0.8822430098 
50.39999999999986 0.8830025306 
50.49999999999986 0.8837585803 
50.59999999999985 0.8845111719 
50.699999999999854 0.8852603180 
50.799999999999855 0.8860060313 
50.89999999999986 0.8867483246 
50.99999999999986 0.8874872103 
51.09999999999985 0.8882227011 
51.199999999999854 0.8889548092 
51.299999999999855 0.8896835472 
51.39999999999985 0.8904089274 
51.49999999999985 0.8911309620 
51.59999999999985 0.8918496632 
51.699999999999854 0.8925650433 
51.799999999999855 0.8932771142 
51.89999999999985 0.8939858880 
51.99999999999985 0.8946913767 
52.09999999999985 0.8953935922 
52.19999999999985 0.8960925464 
52.29999999999985 0.8967882510 
52.39999999999985 0.8974807178 
52.49999999999985 0.8981699584 
52.59999999999985 0.8988559846 
52.69999999999985 0.8995388077 
52.79999999999985 0.9002184395 
52.89999999999985 0.9008948912 
52.999999999999844 0.9015681744 
53.099999999999845 0.9022383002 
53.19999999999985 0.9029052801 
53.29999999999985 0.9035691253 
53.39999999999985 0.9042298468 
53.499999999999844 0.9048874559 
53.599999999999845 0.9055419636 
53.69999999999985 0.9061933809 
53.79999999999984 0.9068417187 
53.89999999999984 0.9074869880 
53.999999999999844 0.9081291996 
54.099999999999845 0.9087683643 
54.19999999999985 0.9094044928 
54.29999999999984 0.9100375959 
54.39999999999984 0.9106676840 
54.499999999999844 0.9112947679 
54.59999999999984 0.9119188581 
54.69999999999984 0.9125399650 
54.79999999999984 0.9131580991 
54.89999999999984 0.9137732707 
54.999999999999844 0.9143854901 
55.09999999999984 0.9149947677 
55.19999999999984 0.9156011137 
55.29999999999984 0.9162045381 
55.399999999999835 0.9168050513 
55.49999999999984 0.9174026631 
55.59999999999984 0.9179973837 
55.69999999999984 0.9185892231 
55.79999999999984 0.9191781911 
55.899999999999835 0.9197642976 
55.99999999999984 0.9203475525 
56.09999999999984 0.9209279656 
56.19999999999983 0.9215055465 
56.299999999999834 0.9220803050 
56.399999999999835 0.9226522507 
56.49999999999984 0.9232213932 
56.59999999999984 0.9237877421 
56.69999999999983 0.9243513069 
56.799999999999834 0.9249120969 
56.899999999999835 0.9254701217 
56.99999999999983 0.9260253906 
57.09999999999983 0.9265779129 
57.19999999999983 0.9271276979 
57.299999999999834 0.9276747548 
57.399999999999835 0.9282190928 
57.49999999999983 0.9287607211 
57.59999999999983 0.9292996488 
57.69999999999983 0.9298358848 
57.79999999999983 0.9303694382 
57.89999999999983 0.9309003181 
57.99999999999983 0.9314285333 
58.09999999999983 0.9319540927 
58.19999999999983 0.9324770051 
58.29999999999983 0.9329972794 
58.39999999999983 0.9335149243 
58.49999999999983 0.9340299486 
58.599999999999824 0.9345423608 
58.699999999999825 0.9350521698 
58.79999999999983 0.9355593839 
58.89999999999983 0.9360640119 
58.99999999999983 0.9365660623 
59.099999999999824 0.9370655434 
59.199999999999825 0.9375624638 
59.29999999999983 0.9380568319 
59.39999999999982 0.9385486559 
59.49999999999982 0.9390379443 
59.599999999999824 0.9395247054 
59.699999999999825 0.9400089473 
59.79999999999983 0.9404906783 
59.89999999999982 0.9409699066 
59.99999999999982 0.9414466403 
60.099999999999824 0.9419208875 
60.19999999999982 0.9423926562 
60.29999999999982 0.9428619546 
60.39999999999982 0.9433287906 
60.49999999999982 0.9437931721 
60.599999999999824 0.9442551070 
60.69999999999982 0.9447146034 
60.79999999999982 0.9451716689 
60.89999999999982 0.9456263115 
60.999999999999815 0.9460785389 
61.09999999999982 0.9465283589 
61.19999999999982 0.9469757791 
61.29999999999982 0.9474208073 
61.39999999999982 0.9478634511 
61.499999999999815 0.9483037182 
61.59999999999982 0.9487416161 
61.69999999999982 0.9491771523 
61.79999999999981 0.9496103345 
61.899999999999814 0.9500411700 
61.999999999999815 0.9504696664 
62.09999999999982 0.9508958310 
62.19999999999982 0.9513196714 
62.29999999999981 0.9517411947 
62.399999999999814 0.9521604085 
62.499999999999815 0.9525773199 
62.59999999999981 0.9529919363 
62.69999999999981 0.9534042648 
62.79999999999981 0.9538143128 
62.899999999999814 0.9542220875 
62.999999999999815 0.9546275958 
63.09999999999981 0.9550308451 
63.19999999999981 0.9554318424 
63.29999999999981 0.9558305948 
63.39999999999981 0.9562271094 
63.49999999999981 0.9566213931 
63.59999999999981 0.9570134529 
63.69999999999981 0.9574032959 
63.79999999999981 0.9577909290 
63.89999999999981 0.9581763590 
63.99999999999981 0.9585595930 
64.09999999999981 0.9589406376 
64.1999999999998 0.9593194999 
64.29999999999981 0.9596961866 
64.3999999999998 0.9600707044 
64.4999999999998 0.9604430603 
64.59999999999981 0.9608132608 
64.6999999999998 0.9611813128 
64.79999999999981 0.9615472228 
64.8999999999998 0.9619109977 
64.9999999999998 0.9622726440 
65.0999999999998 0.9626321684 
65.1999999999998 0.9629895775 
65.29999999999981 0.9633448779 
65.3999999999998 0.9636980760 
65.4999999999998 0.9640491785 
65.5999999999998 0.9643981919 
65.6999999999998 0.9647451227 
65.7999999999998 0.9650899773 
65.8999999999998 0.9654327623 
65.9999999999998 0.9657734840 
66.0999999999998 0.9661121488 
66.1999999999998 0.9664487632 
66.2999999999998 0.9667833336 
66.3999999999998 0.9671158662 
66.4999999999998 0.9674463675 
66.5999999999998 0.9677748437 
66.69999999999979 0.9681013012 
66.7999999999998 0.9684257463 
66.8999999999998 0.9687481852 
66.9999999999998 0.9690686241 
67.0999999999998 0.9693870693 
67.19999999999979 0.9697035270 
67.2999999999998 0.9700180035 
67.39999999999979 0.9703305048 
67.4999999999998 0.9706410373 
67.5999999999998 0.9709496069 
67.69999999999979 0.9712562199 
67.7999999999998 0.9715608823 
67.89999999999979 0.9718636004 
67.9999999999998 0.9721643801 
68.0999999999998 0.9724632276 
68.19999999999979 0.9727601489 
68.29999999999978 0.9730551501 
68.39999999999979 0.9733482372 
68.4999999999998 0.9736394162 
68.5999999999998 0.9739286932 
68.69999999999979 0.9742160741 
68.79999999999978 0.9745015649 
68.89999999999979 0.9747851716 
68.99999999999979 0.9750669003 
69.0999999999998 0.9753467567 
69.19999999999979 0.9756247469 
69.29999999999978 0.9759008767 
69.39999999999979 0.9761751522 
69.49999999999979 0.9764475792 
69.5999999999998 0.9767181636 
69.69999999999979 0.9769869113 
69.79999999999978 0.9772538281 
69.89999999999978 0.9775189200 
69.99999999999979 0.9777821929 
70.0999999999998 0.9780436525 
70.19999999999979 0.9783033047 
70.29999999999978 0.9785611553 
70.39999999999978 0.9788172102 
70.49999999999979 0.9790714752 
70.59999999999978 0.9793239561 
70.69999999999979 0.9795746587 
70.79999999999978 0.9798235888 
70.89999999999978 0.9800707522 
70.99999999999979 0.9803161547 
71.09999999999978 0.9805598020 
71.19999999999979 0.9808017000 
71.29999999999978 0.9810418544 
71.39999999999978 0.9812802710 
71.49999999999977 0.9815169555 
71.59999999999978 0.9817519137 
71.69999999999979 0.9819851514 
71.79999999999978 0.9822166742 
71.89999999999978 0.9824464880 
71.99999999999977 0.9826745985 
72.09999999999978 0.9829010113 
72.19999999999978 0.9831257323 
72.29999999999978 0.9833487672 
72.39999999999978 0.9835701217 
72.49999999999977 0.9837898016 
72.59999999999978 0.9840078125 
72.69999999999978 0.9842241602 
72.79999999999978 0.9844388504 
72.89999999999978 0.9846518888 
72.99999999999977 0.9848632812 
73.09999999999977 0.9850730333 
73.19999999999978 0.9852811508 
73.29999999999978 0.9854876394 
73.39999999999978 0.9856925049 
73.49999999999977 0.9858957529 
73.59999999999977 0.9860973892 
73.69999999999978 0.9862974196 
73.79999999999977 0.9864958497 
73.89999999999978 0.9866926853 
73.99999999999977 0.9868879321 
74.09999999999977 0.9870815958 
74.19999999999978 0.9872736822 
74.29999999999977 0.9874641971 
74.39999999999978 0.9876531461 
74.49999999999977 0.9878405350 
74.59999999999977 0.9880263696 
74.69999999999978 0.9882106557 
74.79999999999977 0.9883933989 
74.89999999999976 0.9885746050 
74.99999999999977 0.9887542799 
75.09999999999977 0.9889324293 
75.19999999999976 0.9891090589 
75.29999999999977 0.9892841746 
75.39999999999976 0.9894577822 
75.49999999999977 0.9896298874 
75.59999999999977 0.9898004961 
75.69999999999976 0.9899696141 
75.79999999999977 0.9901372471 
75.89999999999976 0.9903034011 
75.99999999999977 0.9904680818 
76.09999999999977 0.9906312951 
76.19999999999976 0.9907930469 
76.29999999999977 0.9909533430 
76.39999999999976 0.9911121892 
76.49999999999976 0.9912695915 
76.59999999999977 0.9914255558 
76.69999999999976 0.9915800879 
76.79999999999976 0.9917331938 
76.89999999999976 0.9918848794 
76.99999999999976 0.9920351505 
77.09999999999977 0.9921840132 
77.19999999999976 0.9923314734 
77.29999999999976 0.9924775371 
77.39999999999976 0.9926222101 
77.49999999999976 0.9927654986 
77.59999999999977 0.9929074086 
77.69999999999976 0.9930479459 
77.79999999999976 0.9931871167 
77.89999999999976 0.9933249270 
77.99999999999976 0.9934613828 
78.09999999999975 0.9935964902 
78.19999999999976 0.9937302553 
78.29999999999976 0.9938626842 
78.39999999999975 0.9939937830 
78.49999999999976 0.9941235578 
78.59999999999975 0.9942520147 
78.69999999999976 0.9943791599 
78.79999999999976 0.9945049996 
78.89999999999975 0.9946295399 
78.99999999999976 0.9947527871 
79.09999999999975 0.9948747473 
79.19999999999976 0.9949954268 
79.29999999999976 0.9951148319 
79.39999999999975 0.9952329687 
79.49999999999976 0.9953498437 
79.59999999999975 0.9954654631 
79.69999999999975 0.9955798332 
79.79999999999976 0.9956929604 
79.89999999999975 0.9958048510 
79.99999999999974 0.9959155114 
80.09999999999975 0.9960249480 
80.19999999999975 0.9961331672 
80.29999999999976 0.9962401754 
80.39999999999975 0.9963459792 
80.49999999999974 0.9964505850 
80.59999999999975 0.9965539992 
80.69999999999975 0.9966562284 
80.79999999999976 0.9967572792 
80.89999999999975 0.9968571580 
80.99999999999974 0.9969558716 
81.09999999999975 0.9970534264 
81.19999999999975 0.9971498292 
81.29999999999974 0.9972450865 
81.39999999999975 0.9973392050 
81.49999999999974 0.9974321915 
81.59999999999974 0.9975240527 
81.69999999999975 0.9976147952 
81.79999999999974 0.9977044259 
81.89999999999975 0.9977929515 
81.99999999999974 0.9978803790 
82.09999999999974 0.9979667150 
82.19999999999975 0.9980519665 
82.29999999999974 0.9981361404 
82.39999999999975 0.9982192436 
82.49999999999974 0.9983012830 
82.59999999999974 0.9983822656 
82.69999999999975 0.9984621984 
82.79999999999974 0.9985410885 
82.89999999999974 0.9986189428 
82.99999999999974 0.9986957684 
83.09999999999974 0.9987715725 
83.19999999999973 0.9988463622 
83.29999999999974 0.9989201446 
83.39999999999974 0.9989929270 
83.49999999999974 0.9990647165 
83.59999999999974 0.9991355205 
83.69999999999973 0.9992053461 
83.79999999999974 0.9992742007 
83.89999999999974 0.9993420916 
83.99999999999974 0.9994090262 
84.09999999999974 0.9994750119 
84.19999999999973 0.9995400562 
84.29999999999974 0.9996041663 
84.39999999999974 0.9996673500 
84.49999999999973 0.9997296146 
84.59999999999974 0.9997909678 
84.69999999999973 0.9998514171 
84.79999999999973 0.9999109702 
84.89999999999974 0.9999696346 
84.99999999999973 1.0000274181 
85.09999999999974 1.0000843285 
85.19999999999973 1.0001403733 
85.29999999999973 1.0001955605 
85.39999999999974 1.0002498978 
85.49999999999973 1.0003033932 
85.59999999999974 1.0003560544 
85.69999999999973 1.0004078894 
85.79999999999973 1.0004589063 
85.89999999999974 1.0005091128 
85.99999999999973 1.0005585172 
86.09999999999972 1.0006071274 
86.19999999999973 1.0006549516 
86.29999999999973 1.0007019978 
86.39999999999972 1.0007482743 
86.49999999999973 1.0007937894 
86.59999999999972 1.0008385511 
86.69999999999973 1.0008825679 
86.79999999999973 1.0009258480 
86.89999999999972 1.0009683998 
86.99999999999973 1.0010102317 
87.09999999999972 1.0010513521 
87.19999999999973 1.0010917696 
87.29999999999973 1.0011314926 
87.39999999999972 1.0011705298 
87.49999999999973 1.0012088896 
87.59999999999972 1.0012465808 
87.69999999999972 1.0012836120 
87.79999999999973 1.0013199920 
87.89999999999972 1.0013557294 
87.99999999999972 1.0013908332 
88.09999999999972 1.0014253121 
88.19999999999972 1.0014591750 
88.29999999999973 1.0014924309 
88.39999999999972 1.0015250888 
88.49999999999972 1.0015571576 
88.59999999999972 1.0015886464 
88.69999999999972 1.0016195643 
88.79999999999973 1.0016499205 
88.89999999999972 1.0016797241 
88.99999999999972 1.0017089844 
89.09999999999972 1.0017377106 
89.19999999999972 1.0017659121 
89.29999999999971 1.0017935982 
89.39999999999972 1.0018207784 
89.49999999999972 1.0018474620 
89.59999999999971 1.0018736587 
89.69999999999972 1.0018993779 
89.79999999999971 1.0019246293 
89.89999999999972 1.0019494224 
89.99999999999972 1.0019737671 
90.09999999999971 1.0019976729 
90.19999999999972 1.0020211497 
90.29999999999971 1.0020442074 
90.39999999999972 1.0020668558 
90.49999999999972 1.0020891048 
90.59999999999971 1.0021109644 
90.69999999999972 1.0021324446 
90.79999999999971 1.0021535555 
90.89999999999971 1.0021743073 
90.99999999999972 1.0021947101 
91.09999999999971 1.0022147741 
91.1999999999997 1.0022345096 
91.29999999999971 1.0022539269 
91.39999999999971 1.0022730364 
91.49999999999972 1.0022918486 
91.59999999999971 1.0023103738 
91.6999999999997 1.0023286227 
91.79999999999971 1.0023466058 
91.89999999999971 1.0023643337 
91.99999999999972 1.0023818172 
92.09999999999971 1.0023990669 
92.1999999999997 1.0024160938 
92.29999999999971 1.0024329085 
92.39999999999971 1.0024495220 
92.4999999999997 1.0024659453 
92.59999999999971 1.0024821893 
92.6999999999997 1.0024982652 
92.7999999999997 1.0025141840 
92.89999999999971 1.0025299569 
92.9999999999997 1.0025455952 
93.09999999999971 1.0025611101 
93.1999999999997 1.0025765129 
93.2999999999997 1.0025918151 
93.39999999999971 1.0026070281 
93.4999999999997 1.0026221635 
93.59999999999971 1.0026372327 
93.6999999999997 1.0026522474 
93.7999999999997 1.0026672192 
93.89999999999971 1.0026821600 
93.9999999999997 1.0026970815 
94.0999999999997 1.0027119956 
94.1999999999997 1.0027269142 
94.2999999999997 1.0027418491 
94.3999999999997 1.0027568126 
94.4999999999997 1.0027718166 
94.5999999999997 1.0027868734 
94.6999999999997 1.0028019951 
94.7999999999997 1.0028171940 
94.8999999999997 1.0028324824 
94.9999999999997 1.0028478727 
95.0999999999997 1.0028633774 
95.1999999999997 1.0028790089 
95.2999999999997 1.0028947800 
95.3999999999997 1.0029107031 
95.4999999999997 1.0029267911 
95.5999999999997 1.0029430566 
95.69999999999969 1.0029595125 
95.7999999999997 1.0029761716 
95.8999999999997 1.0029930470 
95.99999999999969 1.0030101517 
96.0999999999997 1.0030274986 
96.19999999999969 1.0030451011 
96.2999999999997 1.0030629722 
96.3999999999997 1.0030811253 
96.49999999999969 1.0030995737 
96.5999999999997 1.0031183307 
96.69999999999969 1.0031374099 
96.7999999999997 1.0031568249 
96.8999999999997 1.0031765891 
96.99999999999969 1.0031967163 
97.0999999999997 1.0032172202 
97.19999999999969 1.0032381146 
97.29999999999968 1.0032594134 
97.3999999999997 1.0032811306 
97.49999999999969 1.0033032800 
97.59999999999968 1.0033258758 
97.69999999999969 1.0033489322 
97.79999999999968 1.0033724633 
97.8999999999997 1.0033964834 
97.99999999999969 1.0034210070 
98.09999999999968 1.0034460483 
98.19999999999969 1.0034716219 
98.29999999999968 1.0034977423 
98.3999999999997 1.0035244242 
98.49999999999969 1.0035516822 
98.59999999999968 1.0035795313 
98.69999999999969 1.0036079860 
98.79999999999968 1.0036370615 
98.89999999999968 1.0036667727 
98.99999999999969 1.0036971346 
99.09999999999968 1.0037281623 
99.19999999999968 1.0037598711 
99.29999999999968 1.0037922763 
99.39999999999968 1.0038253931 
99.49999999999969 1.0038592371 
99.59999999999968 1.0038938237 
99.69999999999968 1.0039291684 
99.79999999999968 1.0039652870 
99.89999999999968 1.0040021951 

